Stability and quasi-Periodicity of Many-Body Localized Dynamics

The connection between entanglement dynamics and non-equilibrium statistics in isolated many-body quantum systems has been established both theoretically and experimentally. Many-Body Localization (MBL), a phenomenon where interacting particles in disordered (i.e., random) chains fail to thermalize, exemplifies this connection. However, the systematic proof of critical phenomena such as MBL remains challenging due to the lack of robust methods for analyzing many-body entanglement dynamics. In this paper, we identify MBL through quasi-periodic dynamics in the entanglement evolution of subsystems in a disordered Heisenberg chain. This new form of characterizing MBL, through stable quasi-periodic dynamics of entanglement -- where stable means they persist in the thermodynamic limit -- concretely distinguishes between two competing scenarios: fully localized behavior of subsystems or slowly, exponentially slow in disorder, thermalizing subsystems -- a heated controversy in the literature. Utilizing perturbation theory, we derive the entanglement dynamics of single spins through an infinite perturbative series, while also modeling rare Griffiths regions (locally thermal inclusions). Our results prove that in regimes of sufficiently strong disorder, the entanglement evolution of individual subsystems remains quasi-periodic in the thermodynamic limit, thereby providing concrete evidence for the stability of MBL dynamics in disordered Heisenberg chains. This behavior contrasts with the widely reported logarithmic growth of subsystem entanglement in the MBL phase. We show that the logarithmic growth observed in prior studies arises from statistical ensemble averaging, which is prohibited due to the intrinsic non-ergodic dynamics characteristic of MBL systems, rooted in their quasi-periodic features.

==> Table2.txt <==
xloc    f   s   ff  ss  fff sss
1   0.8445  0.0213  0   0   0   0
2   0   0    0.8103  0.0575 0   0
2.5   0   0   0   0   0.7901  0.0579
7   0.8754  0.0167  0   0   0   0
7   0   0   0.8456  0.0448  0   0
8.5   0   0   0   0   0.8260  0.0447
13  0.8915  0.0134  0   0   0   0
12  0   0   0.8659  0.0363  0   0
14.5  0   0   0   0   0.8517  0.0375

==> dataave.txt <==
T  V6  V10
0 -0 0
0.0347123380853373 0 0
0.0694246761706748 0.001 0.001
0.104137014256012 0.003 0.003
0.13884935234135 0.005 0.005
0.173561690426687 0.007 0.007
0.208274028512024 0.01 0.01
0.242986366597362 0.013 0.013
0.277698704682699 0.016 0.016
0.312411042768036 0.019 0.018
0.347123380853374 0.023 0.021
0.381835718938711 0.026 0.024
0.416548057024048 0.029 0.027
0.451260395109386 0.032 0.03
0.485972733194723 0.035 0.032
0.520685071280061 0.038 0.035
0.555397409365398 0.041 0.038
0.590109747450735 0.044 0.04
0.624822085536073 0.046 0.042
0.65953442362141 0.049 0.044
0.694246761706747 0.051 0.047
0.728959099792085 0.053 0.049
0.763671437877422 0.054 0.05
0.79838377596276 0.056 0.052
0.833096114048097 0.057 0.053
0.867808452133434 0.057 0.054
0.902520790218772 0.058 0.055
0.937233128304109 0.058 0.056
0.971945466389446 0.057 0.056
1.00665780447478 0.057 0.056
1.04137014256012 0.056 0.055
1.07608248064546 0.055 0.055
1.1107948187308 0.053 0.054
1.14550715681613 0.052 0.053
1.18021949490147 0.051 0.052
1.21493183298681 0.05 0.051
1.24964417107215 0.049 0.049
1.28435650915748 0.048 0.048
1.31906884724282 0.048 0.047
1.35378118532816 0.047 0.046
1.38849352341349 0.046 0.045
1.42320586149883 0.046 0.045
1.45791819958417 0.046 0.045
1.49263053766951 0.046 0.046
1.52734287575484 0.047 0.046
1.56205521384018 0.048 0.047
1.59676755192552 0.049 0.047
1.63147989001086 0.049 0.048
1.66619222809619 0.05 0.048
1.70090456618153 0.05 0.048
1.73561690426687 0.05 0.049
1.77032924235221 0.049 0.048
1.80504158043754 0.049 0.047
1.83975391852288 0.048 0.046
1.87446625660822 0.046 0.045
1.90917859469356 0.045 0.044
1.94389093277889 0.045 0.043
1.97860327086423 0.045 0.043
2.01331560894957 0.045 0.045
2.0480279470349 0.046 0.046
2.08274028512024 0.048 0.048
2.11745262320558 0.05 0.05
2.15216496129092 0.051 0.052
2.18687729937625 0.053 0.052
2.22158963746159 0.053 0.052
2.25630197554693 0.051 0.052
2.29101431363227 0.049 0.05
2.3257266517176 0.048 0.048
2.36043898980294 0.048 0.048
2.39515132788828 0.048 0.049
2.42986366597362 0.05 0.051
2.46457600405895 0.05 0.052
2.49928834214429 0.05 0.051
2.53400068022963 0.05 0.048
2.56871301831497 0.049 0.047
2.6034253564003 0.048 0.047
2.63813769448564 0.049 0.048
2.67285003257098 0.051 0.049
2.70756237065631 0.051 0.051
2.74227470874165 0.051 0.052
2.77698704682699 0.051 0.052
2.81169938491233 0.05 0.052
2.84641172299766 0.052 0.051
2.881124061083 0.052 0.05
2.91583639916834 0.05 0.049
2.95054873725368 0.049 0.049
2.98526107533901 0.05 0.049
3.01997341342435 0.052 0.052
3.05468575150969 0.051 0.054
3.08939808959503 0.051 0.052
3.12411042768036 0.052 0.051
3.1588227657657 0.051 0.053
3.19353510385104 0.052 0.052
3.22824744193638 0.051 0.05
3.26295978002171 0.05 0.052
3.29767211810705 0.052 0.053
3.33238445619239 0.054 0.052
3.36709679427773 0.05 0.052
3.40180913236306 0.051 0.052
3.4365214704484 0.052 0.052
3.47123380853374 0.051 0.053
3.50594614661907 0.052 0.052
3.54065848470441 0.054 0.053
3.57537082278975 0.049 0.051
3.61008316087509 0.05 0.053
3.64479549896042 0.053 0.052
3.67950783704576 0.051 0.054
3.7142201751311 0.05 0.054
3.74893251321644 0.052 0.052
3.78364485130177 0.053 0.054
3.81835718938711 0.05 0.054
3.85306952747245 0.052 0.054
3.88778186555779 0.051 0.053
3.92249420364312 0.051 0.054
3.95720654172846 0.051 0.054
3.9919188798138 0.054 0.053
4.02663121789914 0.052 0.054
4.06134355598447 0.051 0.052
4.09605589406981 0.053 0.053
4.13076823215515 0.051 0.054
4.16548057024048 0.049 0.054
4.20019290832582 0.051 0.056
4.23490524641116 0.051 0.054
4.2696175844965 0.05 0.053
4.30432992258183 0.051 0.055
4.33904226066717 0.049 0.053
4.37375459875251 0.052 0.057
4.40846693683785 0.052 0.054
4.44317927492318 0.051 0.054
4.47789161300852 0.052 0.055
4.51260395109386 0.053 0.054
4.5473162891792 0.052 0.054
4.58202862726453 0.053 0.056
4.61674096534987 0.052 0.056
4.65145330343521 0.053 0.055
4.68616564152055 0.051 0.056
4.72087797960588 0.053 0.055
4.75559031769122 0.052 0.055
4.79030265577656 0.052 0.055
4.82501499386189 0.052 0.056
4.85972733194723 0.053 0.056
4.89443967003257 0.052 0.056
4.92915200811791 0.053 0.056
4.96386434620324 0.054 0.054
4.99857668428858 0.052 0.055
5.03328902237392 0.054 0.056
5.06800136045926 0.054 0.055
5.10271369854459 0.053 0.055
5.13742603662993 0.055 0.056
5.17213837471527 0.053 0.055
5.20685071280061 0.054 0.056
5.24156305088594 0.054 0.058
5.27627538897128 0.055 0.058
5.31098772705662 0.053 0.056
5.34570006514196 0.054 0.056
5.38041240322729 0.052 0.056
5.41512474131263 0.052 0.057
5.44983707939797 0.051 0.058
5.4845494174833 0.053 0.057
5.51926175556864 0.054 0.054
5.55397409365398 0.055 0.056
5.58868643173932 0.053 0.057
5.62339876982465 0.054 0.056
5.65811110790999 0.054 0.057
5.69282344599533 0.054 0.058
5.72753578408067 0.054 0.055
5.762248122166 0.057 0.057
5.79696046025134 0.053 0.056
5.83167279833668 0.053 0.06
5.86638513642202 0.055 0.058
5.90109747450735 0.054 0.058
5.93580981259269 0.056 0.059
5.97052215067803 0.055 0.059
6.00523448876336 0.053 0.059
6.0399468268487 0.056 0.058
6.07465916493404 0.054 0.06
6.10937150301938 0.054 0.059
6.14408384110471 0.052 0.059
6.17879617919005 0.056 0.059
6.21350851727539 0.055 0.058
6.24822085536073 0.054 0.059
6.28293319344606 0.055 0.06
6.3176455315314 0.054 0.06
6.35235786961674 0.054 0.06
6.38707020770208 0.055 0.061
6.42178254578741 0.055 0.06
6.45649488387275 0.053 0.063
6.49120722195809 0.055 0.06
6.52591956004343 0.055 0.061
6.56063189812876 0.055 0.061
6.5953442362141 0.055 0.061
6.63005657429944 0.053 0.062
6.66476891238478 0.055 0.061
6.69948125047011 0.054 0.062
6.73419358855545 0.056 0.062
6.76890592664079 0.055 0.061
6.80361826472612 0.054 0.059
6.83833060281146 0.055 0.062
6.8730429408968 0.054 0.063
6.90775527898214 0.053 0.062


==> dataindv.txt <==
T1  T2  T3 T4
1 -1000 -7.79704941206555e-31 0.0384674481923363
2 -999 0.0304293433018235 0.0391663599298428
3 -998 0.0448903243450729 0.0391521604551468
4 -997 0.0318793790678548 0.0396973985844996
5 -996 0.0653505935171973 0.0390282487954232
6 -995 0.0883983419789662 0.0395619430731203
7 -994 0.0446279181281307 0.0398639065932035
8 -993 0.0534153377487695 0.0404239064842999
9 -992 0.0712993348143987 0.0410041479067243
10 -991 0.0674539010172271 0.0416490859838895
11 -990 0.0613964741314421 0.0421042717072312
12 -989 0.0877494800750406 0.0442121761459583
13 -988 0.0575388754671591 0.0455396320524064
14 -987 0.021022504133948 0.0473234404806888
15 -986 0.0587975216353912 0.0495786045849671
16 -985 0.0504531097032286 0.0525296954432141
17 -984 0.0187021331318594 0.0563686834334276
18 -983 0.0363296293590468 0.0756267387497883
19 -982 0.050363877425921 0.0679179314956636
20 -981 0.025845739530732 0.0770987654249264
21 -980 0.0389962023087682 0.092092433903691
22 -979 0.0676988452799088 0.107523215251929
23 -978 0.0385929719541946 0.139525928854103
24 -977 0.0680218105406502 0.196530591714198
25 -976 0.107283041961433 0.328437464922388
26 -975 0.0800411334408499 0.96055560735471
27 -974 0.0567358742406566 1.16059256361734
28 -973 0.0600597026766348 0.376917406432688
29 -972 0.0607244734658274 0.231607611889742
30 -971 0.0386335987410167 0.171300801784142
31 -970 0.06918065259431 0.138910364714376
32 -969 0.0610780393930291 0.11949863090227
33 -968 0.0194563420808012 0.109277287514476
34 -967 0.0382318424222352 0.0647356121088717
35 -966 0.0479947426536678 0.0790756933573262
36 -965 0.0145645751685051 0.0757232955744194
37 -964 0.0267956073347042 0.071975263816177
38 -963 0.0622024129161106 0.068786148726201
39 -962 0.0571142889968001 0.0659509927140961
40 -961 0.059290959459735 0.0632033147593034
41 -960 0.0883066901305722 0.062784376729031
42 -959 0.0504330253245519 0.0616025547885454
43 -958 0.0532963420627541 0.0580859613073402
44 -957 0.0871073572315963 0.0564549761077816
45 -956 0.0851089814745142 0.0548635323613848
46 -955 0.0487686253291953 0.0654357178358163
47 -954 0.0581400648107784 0.0563268499765947
48 -953 0.0489370421838676 0.0549768157203213
49 -952 0.011116344143876 0.0543338785297553
50 -951 0.0355116892894437 0.0538732585576921
51 -950 0.0543358731865528 0.0551722951665094
52 -949 0.0227341039514695 0.0444845470630484
53 -948 0.0368776860324847 0.0511373161329975
54 -947 0.0686817515369848 0.0519725077255578
55 -946 0.0458212929972272 0.05049604881967
56 -945 0.0278387407920297 0.0494589884749085
57 -944 0.072012816443929 0.049044567479995
58 -943 0.064593586860363 0.0485747558177788
59 -942 0.0672346838481453 0.0483117754769033
60 -941 0.0987689782550224 0.0478606785398113
61 -940 0.0778392474012114 0.0473094289050185
62 -939 0.0468266367260238 0.048999911758503
63 -938 0.0523156221765295 0.046966707637997
64 -937 0.0727892580695598 0.0466740369071311
65 -936 0.0360030664893138 0.0462778495049418
66 -935 0.0432951841847452 0.0461789282361034
67 -934 0.0522481611195697 0.0467878809099924
68 -933 0.0162339058389828 0.0534832480045319
69 -932 0.028707675494585 0.103914264680449
70 -931 0.0516341089987996 0.150084357099938
71 -930 0.0371660854151892 0.0997242977151759
72 -929 0.0358203518261896 0.0685359918392872
73 -928 0.0852463664023153 0.0588900108459007
74 -927 0.0865977353973441 0.0497939560730937
75 -926 0.0519258395094913 0.0679554791272259
76 -925 0.0785071767179347 0.0684093103940516
77 -924 0.0550109459682415 0.0585242259296288
78 -923 0.0506639614769677 0.0550259954302453
79 -922 0.0788439422159786 0.0547039130522992
80 -921 0.0867410223672128 0.0477401590761001
81 -920 0.0427644063489019 0.0528751923000089
82 -919 0.0368300339494442 0.0518356990188966
83 -918 0.0551657580812553 0.0513488069822719
84 -917 0.0160240555638224 0.0504085978968648
85 -916 0.015315588192039 0.0491062130556547
86 -915 0.0479747723671974 0.0451693814421704
87 -914 0.0340315150126313 0.0331859738234328
88 -913 0.0387649894307082 0.150271071081377
89 -912 0.0729130111038521 0.0710160941591372
90 -911 0.0683547798640607 0.0632505383490584
91 -910 0.0278289438165017 0.0687881429358539
92 -909 0.0811205897110073 0.0636339286550812
93 -908 0.0904383681907881 0.0603059387144562
94 -907 0.0650499946083275 0.0594446288979893
95 -906 0.0687145301346259 0.0595482423112712
96 -905 0.0616695304242638 0.0598300128935935
97 -904 0.0342825231384763 0.0648421597477744
98 -903 0.0364124522011649 0.0563806710691982
99 -902 0.0721836187436505 0.0606247412340087
100 -901 0.0369637987676632 0.0601959106894065
101 -900 0.028362844312679 0.062105662459649
102 -899 0.0503196902226934 0.0591501412848219
103 -898 0.0285969196330216 0.0693033310262264
104 -897 0.0182348625838615 0.0621159865388109
105 -896 0.0429366456626487 0.0625019275289487
106 -895 0.0570514690539814 0.0632068106445143
107 -894 0.0489807625600729 0.0637952203025603
108 -893 0.0943673734462624 0.0623971983651571
109 -892 0.0987880571209753 0.0653728175715094
110 -891 0.0450008013351379 0.0673532654386958
111 -890 0.0677398502748432 0.0667962328612837
112 -889 0.0695970081156271 0.0687322204527895
113 -888 0.0549493265490249 0.0732963053094407
114 -887 0.0523998274791428 0.072469596742392
115 -886 0.0691722234742043 0.070240235203623
116 -885 0.0315811765876965 0.0758321667999283
117 -884 0.0190927867746158 0.0792960566628669
118 -883 0.057031991917599 0.0827350158440394
119 -882 0.0334675778370943 0.094299781833562
120 -881 0.0184061286115719 0.0908450490611097
121 -880 0.0541401016723536 0.102262175624259
122 -879 0.060284874171015 0.12367031246954
123 -878 0.0429200968327377 0.200845525327797
124 -877 0.0599843429794933 0.361608473255662
125 -876 0.0777984360255617 0.0533579319595252
126 -875 0.040013412690561 0.0528508975116751
127 -874 0.0831381903954246 0.0611666294570241
128 -873 0.104463184743897 0.0686495522099881
129 -872 0.0661741968787701 0.075336925175277
130 -871 0.0451614789113938 0.0815967545447348
131 -870 0.0544860682160492 0.0892234048742079
132 -869 0.0330364861734026 0.097444628681197
133 -868 0.0183590786996387 0.107541475092523
134 -867 0.0535131739196089 0.123198669333482
135 -866 0.039470138024225 0.148860886502347
136 -865 0.023477388333784 0.21305143482952
137 -864 0.0546699589490713 0.791313318384316
138 -863 0.0502147791955909 0.252066927470242
139 -862 0.0256593175091039 0.14679743005451
140 -861 0.0423162620380233 0.15069778918963
141 -860 0.0779268316325653 0.176730596537228
142 -859 0.064478434268934 0.21930716916526
143 -858 0.0818399420069433 0.293657000367185
144 -857 0.0909869194398671 0.451046532743906
145 -856 0.0400135258051429 1.01428106380637
146 -855 0.0544762856509585 3.83819661923543
147 -854 0.0771271629088153 0.566158986583749
148 -853 0.0613798454256972 0.322976003547189
149 -852 0.030822686494777 0.218327517189331
150 -851 0.0519620203182382 0.164537847485951
151 -850 0.0333935932320498 0.130523773247642
152 -849 0.0068248366840238 0.106897889908489
153 -848 0.0433079680938372 0.0960136596202169
154 -847 0.044875409537324 0.0801443107886467
155 -846 0.0313965667116608 0.0707758672636927
156 -845 0.0659594592861238 0.0636486936975795
157 -844 0.0878748789706323 0.0591278657899896
158 -843 0.0574553678213715 0.0594434087396895
159 -842 0.0436826014736154 0.0248879009181664
160 -841 0.085147481006828 0.0387817363031647
161 -840 0.0600733308188003 0.0363923885980824
162 -839 0.0709356885341495 0.0406191707717798
163 -838 0.0907205380855774 0.038798625341329
164 -837 0.0565848697189187 0.0392245525703726
165 -836 0.0272920390296812 0.0853174293644382
166 -835 0.0511110548391581 0.0321161502056189
167 -834 0.0491767876075443 0.0328816044762174
168 -833 0.0141800253874237 0.0329487995099407
169 -832 0.0410566552766073 0.0346514568274158
170 -831 0.0491220058170357 0.0341897349587623
171 -830 0.0237670480941845 0.034537786750322
172 -829 0.0471523293565608 0.0352934738187204
173 -828 0.0583695109324595 0.0362250420643494
174 -827 0.0464795811618942 0.0402271686129783
175 -826 0.054329360732438 0.0349977681871638
176 -825 0.10255323043809 0.0377023714414421
177 -824 0.080023626759996 0.0398909645642201
178 -823 0.05937047330362 0.0434332674421631
179 -822 0.072943375776834 0.0486672545429203
180 -821 0.0409258821807627 0.0597457269889052
181 -820 0.0364844873831928 0.122423210178659
182 -819 0.0632085348630274 0.0997658948488042
183 -818 0.0599225443877277 0.0228082333276777
184 -817 0.019370792192285 0.0289123780887077
185 -816 0.0443787562893993 0.0369078464335114
186 -815 0.0487746988139471 0.0459620383603873
187 -814 0.0102629406287029 0.0611024296244991
188 -813 0.0315610367227857 0.0966917239500151
189 -812 0.0548117165310502 0.133728328888497
190 -811 0.0475757212005457 0.241934985902317
191 -810 0.0645186955802861 0.0508235759362646
192 -809 0.0935360542544167 0.00458142130763158
193 -808 0.0690383635238021 0.0654069966765451
194 -807 0.0372285134087099 0.512547522238359
195 -806 0.0911658996624583 0.10688606343689
196 -805 0.0789315355813007 0.0708166194271384
197 -804 0.0567545324104736 0.0696449297680021
198 -803 0.0606917633445937 0.0486084375862418
199 -802 0.0472731779714287 0.0454895290174769
200 -801 0.0129172459058042 0.0427524255358058
201 -800 0.0367562127857179 0.0414330519774087
202 -799 0.0552778007536489 0.0399702351384968
203 -798 0.0220651869606848 0.0392683745856697
204 -797 0.043411301277372 0.0379326253038857
205 -796 0.0710053939275796 0.0381234869231809
206 -795 0.0433770558250958 0.0379351979798375
207 -794 0.0387888300816355 0.0376883131359773
208 -793 0.0572991021273947 0.0377531318291292
209 -792 0.0642506286595968 0.0377364270763862
210 -791 0.0637284560665659 0.0376976562498185
211 -790 0.107817406563138 0.0378432798554786
212 -789 0.0878163297072825 0.0380234443623988
213 -788 0.0424068593587896 0.0394338688788657
214 -787 0.0594791866254398 0.0387489585529185
215 -786 0.0561772918486305 0.0380288025636946
216 -785 0.0269644273917158 0.038228012562761
217 -784 0.0391917168934602 0.0381138977460148
218 -783 0.0523846394208965 0.0486486640366863
219 -782 0.0181695554389233 0.0419998946951447
220 -781 0.0341489468320429 0.0429988455622847
221 -780 0.0609783965428729 0.0469793090936405
222 -779 0.0282115735008065 0.120205571991895
223 -778 0.0369696679402123 0.0572704044861458
224 -777 0.0769448540276239 0.0312889974986753
225 -776 0.0710314941604386 0.0341464945441602
226 -775 0.0558759919055411 0.0355354561665214
227 -774 0.0750070455498602 0.0363749466934562
228 -773 0.0712124093818259 0.0369619572596167
229 -772 0.0385794061631442 0.0375013699040688
230 -771 0.0833605063068402 0.0375457938637244
231 -770 0.0854890908282829 0.0402007964828391
232 -769 0.0421384914674176 0.0393032280450602
233 -768 0.0355630975111405 0.0395711909934032
234 -767 0.0457641972106694 0.0400701938783357
235 -766 0.0128708388786139 0.0399655902212109
236 -765 0.0182914349869741 0.0405590574301812
237 -764 0.0501857332177843 0.0411724116286285
238 -763 0.0367904888144087 0.0414246158283028
239 -762 0.042935829024709 0.043238298299429
240 -761 0.0826864607704805 0.0431152647916461
241 -760 0.0595193501087569 0.0443570153731212
242 -759 0.0426654787456998 0.0461908893738289
243 -758 0.0620912912601748 0.0455773778095934
244 -757 0.083920121206921 0.054623782789722
245 -756 0.0657450347383862 0.0686423101018066
246 -755 0.0843964903486475 0.139808510000026
247 -754 0.076305919865544 0.146906965049017
248 -753 0.0268872695330286 0.0478014977029431
249 -752 0.0441805285310304 0.0372510594585739
250 -751 0.0641058260752027 0.0367334702063861
251 -750 0.0317335248614059 0.0332616306681784
252 -749 0.0239645167250432 0.0336759617776572
253 -748 0.0536072881766602 0.0338370826539017
254 -747 0.0351458000128723 0.0340799027235784
255 -746 0.0211840952882546 0.0351468378478561
256 -745 0.058272138634677 0.0437347132725527
257 -744 0.0435693197195962 0.0193433251901684
258 -743 0.0490485730488931 0.0209557374365471
259 -742 0.0928867407174201 0.411445693178882
260 -741 0.0957596116449631 0.0383196535662903
261 -740 0.0580349469705071 0.0308161292851209
262 -739 0.0537064785523769 0.0278360730292025
263 -738 0.0758111866699667 0.0331258385694677
264 -737 0.0417809911034085 0.0563716257291423
265 -736 0.0583743828584914 0.293990130507109
266 -735 0.0711959822748671 1.4595504252923
267 -734 0.0319290842543214 0.185423014604488
268 -733 0.0209058378879603 0.123297658094488
269 -732 0.0486321806163367 0.09938370688387
270 -731 0.0316635677484766 0.0875799378646517
271 -730 0.0103404435697102 0.0807162610005563
272 -729 0.0538591982917223 0.0762545833948244
273 -728 0.0604707955990639 0.0734258745967794
274 -727 0.0423308787428742 0.0728018691144192
275 -726 0.0736201891758038 0.067696979918187
276 -725 0.0614426420688415 0.0671846396466504
277 -724 0.0510887786451338 0.0664993631588439
278 -723 0.0680052546221018 0.0659043984613838
279 -722 0.101481711654733 0.0654603084941625
280 -721 0.0646853342265932 0.0651203176173641
281 -720 0.0538357499308457 0.0648862180915336
282 -719 0.0591307591684321 0.0647269106217286
283 -718 0.0215448077492376 0.064800067820108
284 -717 0.021279396135017 0.0646980525440031
285 -716 0.0531821911447102 0.0647048624021211
286 -715 0.0373634005100381 0.064726221605556
287 -714 0.020331542710057 0.064527003250579
288 -713 0.0605437525323492 0.0755189445827352
289 -712 0.0595681296897141 0.0664393188698153
290 -711 0.0212509931489667 0.0664887578304803
291 -710 0.0563428846828198 0.0668542359398279
292 -709 0.0659360686944305 0.0680381977184082
293 -708 0.0602867754648426 0.066281729545792
294 -707 0.0830132122164727 0.0674102185370534
295 -706 0.0954553763488396 0.0680634283574822
296 -705 0.0572171342901598 0.0689092338115661
297 -704 0.0433223224978821 0.0700361695318392
298 -703 0.083580478436176 0.0714903242664631
299 -702 0.0549083330409969 0.0740262783530862
300 -701 0.0372721859243869 0.0833104559886833
301 -700 0.0499213793375317 0.126249189474343
302 -699 0.0320469399624099 0.0575166754685317
303 -698 0.0119359005677551 0.0628694316609265
304 -697 0.0434647481589418 0.064529135653615
305 -696 0.0521966833975034 0.065256559511533
306 -695 0.0236296729240765 0.0653575328817925
307 -694 0.0691240708310618 0.0648363905357329
308 -693 0.0910450640456964 0.0763472909642539
309 -692 0.0537496951818813 0.0455500901943933
310 -691 0.0611551682567816 0.0611922622545623
311 -690 0.0627585179947042 0.12202916071332
312 -689 0.0601923101380025 0.097555523974844
313 -688 0.064753666738804 0.0949235274537029
314 -687 0.0991781151688834 0.0875610048328316
315 -686 0.0633759688235903 0.0878601109196278
316 -685 0.0322712365759223 0.0873544956261093
317 -684 0.0526440067886402 0.098079148907792
318 -683 0.0328122668553206 0.0888819051747953
319 -682 0.00914795739646838 0.089470157979321
320 -681 0.0376054057858313 0.089945847758851
321 -680 0.0457576632535311 0.0916855830245146
322 -679 0.0297974827104279 0.0924530293627624
323 -678 0.0572038972269794 0.0947324746727512
324 -677 0.0762712109949825 0.0954827463521578
325 -676 0.029292354386349 0.0971499011665046
326 -675 0.0614441406194693 0.0992067577744794
327 -674 0.0923058885051305 0.101233688553649
328 -673 0.0757257682467446 0.104096052001302
329 -672 0.0619328340794195 0.108270161073812
330 -671 0.0736973681677153 0.115370941892483
331 -670 0.0520467552639354 0.122524509069168
332 -669 0.0290977770675191 0.20352801589941
333 -668 0.0721907664295029 0.0604215195879568
334 -667 0.0601029171426884 0.0632297918951107
335 -666 0.0259958825143607 0.102226687652123
336 -665 0.0392545166058709 0.105268418522731
337 -664 0.0448200424054245 0.108475766345623
338 -663 0.0152576201844457 0.112124733499622
339 -662 0.027838804874531 0.115866192206112
340 -661 0.0630985302960445 0.12025784907934
341 -660 0.0445947622214677 0.127361757338321
342 -659 0.0738545412108564 0.216629426679483
343 -658 0.102220617663081 0.114910212223767
344 -657 0.0614883196114044 0.123350674644175
345 -656 0.0548743917920259 0.128527291488566
346 -655 0.0700959775926355 0.133029022102961
347 -654 0.0755640155517479 0.137373203929976
348 -653 0.0494576963509128 0.141997238041341
349 -652 0.0736940582888607 0.14687174578537
350 -651 0.0501821202670619 0.152402991761345
351 -650 0.014756398561541 0.154922380298376
352 -649 0.0443277637881744 0.160859684691158
353 -648 0.0455346534788297 0.166777723875109
354 -647 0.0206065135795917 0.172998901021122
355 -646 0.0324246960845006 0.179656149968516
356 -645 0.0651210238884813 0.187664552494386
357 -644 0.0458336200559762 0.193872703426052
358 -643 0.0428492721635664 0.205270648492302
359 -642 0.0785205616420469 0.360036970421474
360 -641 0.0422987158113969 0.232889864389973
361 -640 0.0659223125036284 0.243040242229379
362 -639 0.0996445596271389 0.255357054746912
363 -638 0.0866456789270927 0.270132970153646
364 -637 0.0441528578521316 0.28739323958605
365 -636 0.0540262125878651 0.307710606650347
366 -635 0.0546915526824293 0.331045456722815
367 -634 0.0187003458716509 0.358754058391397
368 -633 0.0445138258990843 0.392526767831252
369 -632 0.0505959533461785 0.431644834356508
370 -631 0.0211752776787644 0.482138270116064
371 -630 0.0315770944226304 0.547047716879637
372 -629 0.0570947764939801 0.632128551454124
373 -628 0.0330881058682367 0.749959623616556
374 -627 0.0224347444753101 0.924136589269272
375 -626 0.0765696668235468 1.20586281686866
376 -625 0.0707912081599104 1.74372017858471
377 -624 0.0676206669238315 3.1684379064637
378 -623 0.0851430190733668 17.6290634578556
379 -622 0.0580783762608453 4.82762567869042
380 -621 0.0451197833855992 2.11788013205561
381 -620 0.0700650586941066 1.3518654522631
382 -619 0.0861176765539806 0.991198466059516
383 -618 0.03887558202556 0.780619846895314
384 -617 0.0494139894704377 0.642726760692948
385 -616 0.043509011140932 0.545238352382582
386 -615 0.010373225669842 0.471830686476971
387 -614 0.021902955065612 0.420835277424324
388 -613 0.0454586625100025 0.37512865055356
389 -612 0.0370346463433516 0.338560894710726
390 -611 0.0403690566776301 0.308384759320485
391 -610 0.0880356281265716 0.283433414227301
392 -609 0.0688878977526532 0.262021860672293
393 -608 0.0347028804942203 0.243858923682845
394 -607 0.076543009152346 0.227326509309604
395 -606 0.0665013181267043 0.210132506606025
396 -605 0.0640554388475186 0.198435495638173
397 -604 0.0829015068141577 0.187790522334264
398 -603 0.0808310461866262 0.17780225185622
399 -602 0.0312831339760132 0.168705051464137
400 -601 0.0425421054358273 0.162885726758748
401 -600 0.0644579799197114 0.153026127893247
402 -599 0.0252050975945394 0.14577927008306
403 -598 0.0272938467703302 0.140520234441535
404 -597 0.0481853454668098 0.13430410601041
405 -596 0.0273613673452671 0.129077602409601
406 -595 0.0250173607335375 0.124554978128674
407 -594 0.056538912338427 0.117200319989139
408 -593 0.0557660326158419 0.115508650199919
409 -592 0.0366449389743644 0.111739154066995
410 -591 0.0917586664098547 0.108636075314072
411 -590 0.0954162936680355 0.103933381317204
412 -589 0.0602608937493392 0.101586829040022
413 -588 0.0634141611773532 0.0994552142419414
414 -587 0.0575487453497474 0.105369113183165
415 -586 0.0395258150213372 0.0900039722258479
416 -585 0.0551803053054882 0.0892597850750442
417 -584 0.0758458885638133 0.087276595825615
418 -583 0.0335326604075055 0.084318275818537
419 -582 0.0318663674210659 0.0805194860192564
420 -581 0.0498842120688201 0.0428625900365609
421 -580 0.0252466143038417 0.0922093220103384
422 -579 0.012318548034463 0.0706902408279849
423 -578 0.0452847133597587 0.084100420432613
424 -577 0.0544237722714397 0.0829962287115766
425 -576 0.0489875928086278 0.0827194554374083
426 -575 0.0870971903801812 0.0811727714308168
427 -574 0.0830768671885032 0.113509160755205
428 -573 0.0357590010881183 0.16637150482918
429 -572 0.0777383832561352 0.0572651767428606
430 -571 0.091804138768093 0.170838414991955
431 -570 0.0662625669775053 0.121566570218435
432 -569 0.0536241802151232 0.12812645786736
433 -568 0.0644581303231476 0.142519847492246
434 -567 0.0257873969234286 0.176880646906425
435 -566 0.0240358219116581 0.265588100647042
436 -565 0.06126431155313 1.27746767567146
437 -564 0.0356603425579527 0.301466856672798
438 -563 0.0280224942905684 0.106078307400695
439 -562 0.0599893895836039 0.0522489403861642
440 -561 0.0527223126636798 0.0273957332958664
441 -560 0.0285485116520249 0.0137767480809741
442 -559 0.0452297233666612 0.00574482659396751
443 -558 0.0747358113914595 0.00390845823546086
444 -557 0.0551384946933004 0.00438324953860816
445 -556 0.0934110478393483 0.00891182330054733
446 -555 0.10202104977486 0.0110914131890643
447 -554 0.0532703671326991 0.0126520312432081
448 -553 0.0475774987221697 0.013855712204617
449 -552 0.0636626890937686 0.0145505228420477
450 -551 0.0452468014619138 0.0152057551084098
451 -550 0.0336495787324655 0.0148173085554725
452 -549 0.0578906864407504 0.025672961859214
453 -548 0.031817525572845 0.0202556877700082
454 -547 0.0160542332047014 0.0198825839714329
455 -546 0.0482862240470942 0.020099822086633
456 -545 0.039200002641707 0.0202048327293232
457 -544 0.0244396794569813 0.02011090657855
458 -543 0.0564062177481959 0.0202115218266139
459 -542 0.0802960616544547 0.020400021030936
460 -541 0.0569432117357963 0.0206063372962791
461 -540 0.066524703754533 0.0208854680925366
462 -539 0.0797995015123722 0.0220313600280659
463 -538 0.0408354902334767 0.0230757229335615
464 -537 0.0671452684664717 0.021481583332822
465 -536 0.0929635011413254 0.0220021326675432
466 -535 0.064634490736546 0.022450074403807
467 -534 0.0276304941113146 0.0230437191356505
468 -533 0.0538058056223564 0.023765734802408
469 -532 0.0331867372487182 0.0245745033497663
470 -531 0.0106324155549197 0.0256034134805483
471 -530 0.0430043102417671 0.0253762512527907
472 -529 0.0423984172068869 0.0694004267808343
473 -528 0.0311342569792006 0.0328196866633541
474 -527 0.0621831486615064 0.0370793876461541
475 -526 0.0743380589405208 0.0431158752702353
476 -525 0.0449956886040207 0.0529653349215448
477 -524 0.0453225742265404 0.0712566681463353
478 -523 0.0937012183187974 0.100254657511049
479 -522 0.0733163183339445 0.619853818526307
480 -521 0.0756474325478092 0.151111509818132
481 -520 0.082775715901646 0.0820652013286594
482 -519 0.0460034308038886 0.0504219304157736
483 -518 0.0336758156247456 0.0369302507859482
484 -517 0.0651846584823009 0.0293679390057618
485 -516 0.0565639344191188 0.0268069065020678
486 -515 0.0215309509166765 0.0250581388352221
487 -514 0.0481074974221691 0.0355842042948183
488 -513 0.045841010919095 0.0053248323249587
489 -512 0.0119994312013703 0.0109876911057943
490 -511 0.0381715731159512 0.0143105004136945
491 -510 0.0483115562355943 0.0160435371102666
492 -509 0.043935280176287 0.0182703208437497
493 -508 0.0706987204119249 0.021493953508914
494 -507 0.102282551662013 0.0263801699027755
495 -506 0.070947583111441 0.0355226758285369
496 -505 0.0467072168847433 0.0577783450436495
497 -504 0.0766275300295482 0.176045003535748
498 -503 0.0548018526780752 0.140496681407992
499 -502 0.0472716015059084 0.0471760084463415
500 -501 0.0724582608662815 0.0276213554877065
501 -500 0.0537895735398968 0.0211522683698106
502 -499 0.013437307520342 0.015011318409958
503 -498 0.0426030590138501 0.0121913303417319
504 -497 0.047364895645328 0.0105247769377264
505 -496 0.0124284480781032 0.00725159383956058
506 -495 0.0355071976807491 0.0124645878133761
507 -494 0.0613017680995854 0.00731528986622992
508 -493 0.0397925108478902 0.00728977257828322
509 -492 0.0510135052743695 0.00731132248939608
510 -491 0.0698724465166967 0.00706156354306431
511 -490 0.0592575290668947 0.00682851776611761
512 -489 0.0516663501197069 0.00702159198605007
513 -488 0.105437454327764 0.00715485443988738
514 -487 0.0870245165757891 0.00762688433782926
515 -486 0.0545346379578953 0.00835583481566057
516 -485 0.0575307784095612 0.00765319033160926
517 -484 0.042341172037447 0.00788352560517132
518 -483 0.0205206389978637 0.00805240546250565
519 -482 0.0458119850341514 0.00860770080376294
520 -481 0.0568580941821146 0.00882145455035338
521 -480 0.020387234973563 0.00977950465378387
522 -479 0.0446272761513082 0.00592467293164418
523 -478 0.0668106035150884 0.00727264263582326
524 -477 0.0246188337137432 0.0158432508714657
525 -476 0.0372609941188454 0.00225491144044172
526 -475 0.060181517463931 0.0100571155654179
527 -474 0.0667717365138678 0.0108684861125604
528 -473 0.0695695004410238 0.0109796515513738
529 -472 0.0982499985168837 0.0105521949693712
530 -471 0.0762453428808798 0.0116779754346784
531 -470 0.0357029370878265 0.0128395445932979
532 -469 0.0784506459135325 0.0133781105602021
533 -468 0.071448839742449 0.0193071136615243
534 -467 0.038746586295634 0.0123779203006912
535 -466 0.0428600205502389 0.0127542194032841
536 -465 0.0468540094662307 0.0124734442414692
537 -464 0.0133514573256485 0.0147718679573365
538 -463 0.0250756440573219 0.0152692372304546
539 -462 0.0567780446919555 0.0161146630312537
540 -461 0.0236357953614348 0.0185646009609312
541 -460 0.043528487629532 0.018595132965421
542 -459 0.0830887827830708 0.0205632580389614
543 -458 0.0619201708727435 0.0246889047747235
544 -457 0.0453145849490186 0.0237925052571869
545 -456 0.059324089888815 0.0276121499129633
546 -455 0.0731857637082152 0.0379956873218742
547 -454 0.053272037951529 0.302314328035712
548 -453 0.0936140201652364 0.0231161166881335
549 -452 0.0818421705053179 0.0324448719125206
550 -451 0.0378218313116065 0.0329849143677518
551 -450 0.0383087559646763 0.0451597081036691
552 -449 0.0490984915499965 0.0619577241556189
553 -448 0.0198384302596712 0.0922428349766104
554 -447 0.0224359450739144 0.165195434662582
555 -446 0.0532185719404907 0.581312030101336
556 -445 0.029409025524816 0.512339731111755
557 -444 0.0369119962195105 0.191494854071251
558 -443 0.069684188933539 0.126206041612195
559 -442 0.0389863543377857 0.0984753257455468
560 -441 0.0459281966988835 0.0838076318472294
561 -440 0.0790946491546984 0.0751556346573775
562 -439 0.0939986518599725 0.0692526760417437
563 -438 0.0606809934240992 0.0671280759869523
564 -437 0.0742027508433129 0.0648603880737817
565 -436 0.0675936020883411 0.0639715272152832
566 -435 0.0290753350690945 0.063714273609655
567 -434 0.0634487245651542 0.0640130888084919
568 -433 0.0743567916421806 0.0644572239331259
569 -432 0.0399142397754392 0.0591614703291811
570 -431 0.0244549691578148 0.0736497221326718
571 -430 0.0532667481946643 0.0741508750648734
572 -429 0.027398889862432 0.0771207610448519
573 -428 0.0115953594939333 0.0806697817619629
574 -427 0.0581504593276373 0.0850648079759255
575 -426 0.0463515986470428 0.0900217151849522
576 -425 0.053441232755422 0.0964122611690997
577 -424 0.0904212505102219 0.103315221379251
578 -423 0.0793855994736433 0.111893062792601
579 -422 0.0492538223284301 0.121827753813611
580 -421 0.0607093296065865 0.133619612528262
581 -420 0.0912628098700108 0.148059043439143
582 -419 0.058550371748126 0.164837528083055
583 -418 0.0672606729426493 0.187183795466672
584 -417 0.0631226826138802 0.215115612656352
585 -416 0.0261175692596003 0.252420386152444
586 -415 0.0233921455462006 0.303820570101222
587 -414 0.0529423891275293 0.37875140684338
588 -413 0.0345489110613754 0.501027246680679
589 -412 0.0177177782220783 0.727675865083117
590 -411 0.0599766589998057 1.29761293888301
591 -410 0.0543129746664978 5.52596010419058
592 -409 0.0321360108832813 2.61025438496394
593 -408 0.0618467396606379 1.07538813253719
594 -407 0.0515062134767453 0.686512612605655
595 -406 0.0557243069850141 0.509547439176187
596 -405 0.085171122039326 0.408605108503117
597 -404 0.106294246760707 0.34309905497598
598 -403 0.0567653713406173 0.288858387982891
599 -402 0.0512406481482011 0.372086682594568
600 -401 0.0659827381461563 0.220558826951728
601 -400 0.0325799825730381 0.213520303083268
602 -399 0.0337690595476914 0.205275381182946
603 -398 0.0553284928286156 0.217787867890233
604 -397 0.0362279157367973 0.135634118304919
605 -396 0.0156320831836262 0.149847907938585
606 -395 0.0561017396502888 0.147104167576518
607 -394 0.050216675429103 0.144036778626633
608 -393 0.0122977929467143 0.139336791894458
609 -392 0.0634426096622134 0.13733026287223
610 -391 0.0762724226327378 0.143978575627283
611 -390 0.0605679667434719 0.10013403475453
612 -389 0.0734406961227334 0.111936770010748
613 -388 0.0746880503142739 0.114810400436082
614 -387 0.0520689496738794 0.111323719870765
615 -386 0.0581653587044 0.109463795866183
616 -385 0.100169239132319 0.107620716952671
617 -384 0.0613661407909954 0.105732839720821
618 -383 0.0435841388632083 0.104703948681704
619 -382 0.0471676322581951 0.105627231918608
620 -381 0.0249104891127837 0.101301378826297
621 -380 0.00873965686035352 0.0996230531670514
622 -379 0.040073982877595 0.0992152483533143
623 -378 0.0488755095272144 0.0964476116185118
624 -377 0.0272988932793494 0.09839582849624
625 -376 0.0705371562295486 0.0925782042411781
626 -375 0.0782584365713966 0.0937187880613609
627 -374 0.0346213278953578 0.0936178324923149
628 -373 0.0569513045867121 0.0923157885894735
629 -372 0.0695030506300292 0.0943652849131035
630 -371 0.0680044768832575 0.0937677112111307
631 -370 0.0711764121887728 0.0936911093711043
632 -369 0.0938665260191023 0.0935908409205593
633 -368 0.0468918146516769 0.0954373197398789
634 -367 0.0325463209539457 0.0987596933628321
635 -366 0.0633245803544122 0.153110843250026
636 -365 0.0438961659625942 0.0862244782378312
637 -364 0.0205673250506266 0.0942660021055232
638 -363 0.0371761379009335 0.0905097691944856
639 -362 0.0407085340121366 0.101068004353173
640 -361 0.0126297847275256 0.0835127445728293
641 -360 0.0431037786593936 0.0867152584974585
642 -359 0.0635788854814932 0.089027777832283
643 -358 0.027078775599417 0.0887328316451371
644 -357 0.0724495072965973 0.0924001356900069
645 -356 0.0982413999369405 0.0922956426181035
646 -355 0.0718115898057538 0.093214180699321
647 -354 0.0506213872719593 0.0947810341249974
648 -353 0.065665904708497 0.0977403376795434
649 -352 0.0563418552272274 0.112875804259686
650 -351 0.0450621063306916 0.0854678886440415
651 -350 0.0820254877006556 0.0917974019710128
652 -349 0.0536473086446316 0.0941434963003353
653 -348 0.0271596333443692 0.0958918256571109
654 -347 0.0397498904309985 0.0973016759164924
655 -346 0.0414958858851627 0.0987751712165531
656 -345 0.00951205878417554 0.100408627423285
657 -344 0.0279266932038047 0.101866152893327
658 -343 0.0617884098139256 0.104281855867404
659 -342 0.0445736209971083 0.106235018243434
660 -341 0.0680810676499947 0.108945083307455
661 -340 0.0864086341426409 0.112013098530581
662 -339 0.0445059958951699 0.116483980208749
663 -338 0.057804872277299 0.116709102639142
664 -337 0.0911350162073175 0.125250286747814
665 -336 0.0833506884153325 0.133779139699921
666 -335 0.0519455425449805 0.145559589975328
667 -334 0.0713032242947946 0.185029386708294
668 -333 0.0424950790270066 0.329832312836466
669 -332 0.0185054802875885 0.250577113577424
670 -331 0.0478382799594794 0.0271908051736379
671 -330 0.050726274934005 0.0520963136014759
672 -329 0.0235079839376801 0.0665463148707433
673 -328 0.0386547620087193 0.074700312604352
674 -327 0.0614712289654594 0.076918589157294
675 -326 0.0295389964675614 0.104611810573688
676 -325 0.030783389663588 0.545660094766815
677 -324 0.0720855209981894 0.173551170293079
678 -323 0.0537755927629425 0.13843361009543
679 -322 0.0725550661133596 0.132453231269815
680 -321 0.0998668687336838 0.132025012984515
681 -320 0.0749282818044105 0.133793617457971
682 -319 0.0386274591546694 0.134896067964459
683 -318 0.0645247848577617 0.138911106368793
684 -317 0.0690068544559749 0.14264814225818
685 -316 0.037810561075953 0.146456873898381
686 -315 0.0539003485685558 0.151547758031491
687 -314 0.0448035294244787 0.156500200810308
688 -313 0.0137098134755373 0.162587544258805
689 -312 0.0280645552909356 0.166478769834929
690 -311 0.0502677545787144 0.174020548049242
691 -310 0.0306298715632203 0.180821681907948
692 -309 0.0356031162287785 0.190345530354737
693 -308 0.0829229647181174 0.19624151794198
694 -307 0.0688409000147886 0.206534954919
695 -306 0.0536325666084229 0.21764643768476
696 -305 0.0772872586523674 0.230306591804303
697 -304 0.0528774498492869 0.244815679185576
698 -303 0.0577305899207293 0.26110153507255
699 -302 0.091972465408641 0.28021266843397
700 -301 0.0891857137108261 0.303327324997468
701 -300 0.0368764391301615 0.330516679928768
702 -299 0.0502968828901845 0.365072271876063
703 -298 0.0516787150935208 0.406820005261852
704 -297 0.0151529265580453 0.464032342938317
705 -296 0.0267555995561581 0.540073278528217
706 -295 0.0481976416012796 0.649337637117221
707 -294 0.0316644768522317 0.819309794788517
708 -293 0.0420595444780498 1.12162636020603
709 -292 0.0754833314964101 1.80848060239449
710 -291 0.0567905181950219 4.90255867270783
711 -290 0.0301767647829687 6.4074406101861
712 -289 0.0853120759095795 1.89247233261332
713 -288 0.0832997343411094 1.09479348509484
714 -287 0.0670466564811186 0.761630390754313
715 -286 0.0781671548084912 0.579330323347468
716 -285 0.0676074641294363 0.463262636408581
717 -284 0.0333025480369391 0.38359680428972
718 -283 0.0557225870216876 0.324504201295797
719 -282 0.0754852765804974 0.279094371823011
720 -281 0.0330265571875488 0.305024392829867
721 -280 0.0368518221057138 0.219599337018105
722 -279 0.0481535286786922 0.195120140517398
723 -278 0.018491975693437 0.175654080814614
724 -277 0.0168351800085887 0.15872057042143
725 -276 0.0446173267835682 0.145037790294715
726 -275 0.0521816934397709 0.137587277688586
727 -274 0.047651259349822 0.0980264225467236
728 -273 0.0970234124796437 0.101057441542778
729 -272 0.0865397378455603 0.0943868929348383
730 -271 0.0447490987064102 0.0867041512168398
731 -270 0.0667591934174714 0.0789931308448832
732 -269 0.0660674820214871 0.072510173702109
733 -268 0.0531079627461382 0.0655108550852513
734 -267 0.0656328609511549 0.0601605757490387
735 -266 0.0748497560150633 0.054299477591483
736 -265 0.0230119688184378 0.0491614162966937
737 -264 0.0300788136760574 0.0434485489084711
738 -263 0.056216664588043 0.0377428010804578
739 -262 0.0239266146485705 0.0293670612509378
740 -261 0.0195724866340455 0.0390847359380389
741 -260 0.0519055309576182 0.0265449023742171
742 -259 0.0482121352779664 0.30319217071859
743 -258 0.0365332791728862 0.0156350727442642
744 -257 0.0647800435568891 0.0815654635733382
745 -256 0.0710445492885012 0.0291313189723166
746 -255 0.040390623774916 0.0229939056764852
747 -254 0.0927501729994548 0.0207967951467224
748 -253 0.101910661417483 0.0195246830672384
749 -252 0.0628674082242125 0.0199913508646215
750 -251 0.0475778893446224 0.0217882089100772
751 -250 0.0598119480110085 0.0241432124461949
752 -249 0.0328642346735033 0.0276129348560857
753 -248 0.0363082775634071 0.0328305468524798
754 -247 0.0645037548759463 0.0456812183211382
755 -246 0.0317480490301447 0.0328591003624799
756 -245 0.0273101551998641 0.0424424773670166
757 -244 0.0558258043447153 0.0502216460830459
758 -243 0.0390210046559078 0.0588308412704228
759 -242 0.0223911954862961 0.0640870444024208
760 -241 0.04734469919926 0.171486429732325
761 -240 0.0757420342322042 0.139607797732994
762 -239 0.0601658167892325 0.240391811800701
763 -238 0.0882454452397965 0.0438681752566421
764 -237 0.0863910595399941 0.0798265785281737
765 -236 0.0420224650525042 0.132221553825523
766 -235 0.0609188085605753 0.199102866726424
767 -234 0.0822363316072039 0.335017046022903
768 -233 0.0576203143201629 0.914745196102189
769 -232 0.0371642025048644 1.24278834183584
770 -231 0.0576503072418969 0.348217881104648
771 -230 0.024510450181928 0.19588288197069
772 -229 0.00990958528123173 0.127338921587909
773 -228 0.0482055536976655 0.0926007573069769
774 -227 0.0336993097448919 0.0662796809836512
775 -226 0.0281550754999713 0.0453811511232857
776 -225 0.0655747177080536 0.0332770050097364
777 -224 0.0753049019489424 0.019447395337356
778 -223 0.0439229425201494 0.012325382290161
779 -222 0.0478626716649773 0.0176088155047961
780 -221 0.0806393679843747 0.0293784852551008
781 -220 0.0518712838704687 0.0443646450464312
782 -219 0.0786600814274247 0.0621966423029429
783 -218 0.0950111647825374 0.0869074155551674
784 -217 0.0558552038910912 0.12246212235646
785 -216 0.0280468299701679 0.18136593851622
786 -215 0.0569440031568377 0.303384393627602
787 -214 0.0423213131780131 0.763860264113235
788 -213 0.0170579261593202 3.47825340616497
789 -212 0.0480340098985389 0.48493283596022
790 -211 0.0394555677920984 0.273174292259074
791 -210 0.021697455550793 0.191646520643663
792 -209 0.0520813648978904 0.148141284851145
793 -208 0.0514212803271678 0.120669178829249
794 -207 0.0405073602714588 0.101827999741307
795 -206 0.05995546333207 0.0901083310514994
796 -205 0.102220246705988 0.0728307932125797
797 -204 0.0714089387359499 0.0668053444367259
798 -203 0.0669806350814345 0.0596000079370682
799 -202 0.0731765797610331 0.0535336563794757
800 -201 0.0425257806570307 0.0483800075146296
801 -200 0.0504868553451873 0.0440329479433482
802 -199 0.0780666795703449 0.040313518506208
803 -198 0.0627048249561693 0.0372950712246391
804 -197 0.0183364893532674 0.0449517715540707
805 -196 0.0504499789760709 0.0311874183695158
806 -195 0.0414821116766907 0.0305442462011021
807 -194 0.00520595170593193 0.0294746748142352
808 -193 0.0410999081429929 0.029277358881515
809 -192 0.0475661548134465 0.0316864632189466
810 -191 0.0452641204522876 0.0340638446179485
811 -190 0.0670426924932956 0.0443389758069038
812 -189 0.0898871032634876 0.105335309511684
813 -188 0.0570894302907925 0.0324920143287341
814 -187 0.0447698085650329 0.00658562326750758
815 -186 0.0956076216043483 0.016637291872328
816 -185 0.0701489506983031 0.0327804099602676
817 -184 0.0593780614160147 0.0195455924901213
818 -183 0.0648674920223685 0.0157062989161312
819 -182 0.0459974954997371 0.0213572530057993
820 -181 0.0136690806893072 0.0263132583831067
821 -180 0.0470742448120542 0.0322002059001339
822 -179 0.0551388965356783 0.0413166203355418
823 -178 0.0135610004079434 0.0687456178907994
824 -177 0.0447761360191181 0.108135283894302
825 -176 0.0583585879665404 0.0229093568930369
826 -175 0.0284877630343517 0.0269977686576277
827 -174 0.0388158430351967 0.0345217916540581
828 -173 0.0538750224969853 0.0444851194216343
829 -172 0.0592298641505868 0.0714399374477787
830 -171 0.0665677235993506 0.211481946542018
831 -170 0.111722321566321 0.0361176074473902
832 -169 0.0765101694465513 0.0356022885192147
833 -168 0.0487984045913578 0.036987438411822
834 -167 0.0614519324679028 0.040948569876199
835 -166 0.0518437254055171 0.0445672350840552
836 -165 0.0312513179176569 0.0484497551857051
837 -164 0.0519991536478117 0.056508189425063
838 -163 0.0559966613516894 0.0499560169160707
839 -162 0.0121396889044953 0.0555211783872478
840 -161 0.0443401141399669 0.0581000567362003
841 -160 0.0565455316843072 0.0619372598289836
842 -159 0.0161492860580516 0.0654367566859087
843 -158 0.0412725724257319 0.0686859209207284
844 -157 0.072416786880265 0.0717837265714053
845 -156 0.0671424160537396 0.0726854020844565
846 -155 0.0573096492498586 0.139433884092375
847 -154 0.0828028406206456 0.0898341830630931
848 -153 0.0629243721175166 0.0920577209544921
849 -152 0.0469424311927128 0.0957970417272692
850 -151 0.0967737111279309 0.0994118155989537
851 -150 0.0826064270320273 0.105769563868025
852 -149 0.0483876436364867 0.110698077336082
853 -148 0.0396167664369249 0.116195999035434
854 -147 0.0462469450772971 0.121908570327123
855 -146 0.0108056041645499 0.128357687657489
856 -145 0.0277360238418964 0.135266158343454
857 -144 0.0574618725597599 0.142611313710652
858 -143 0.0253548122333083 0.150528473783534
859 -142 0.0475058897578093 0.159189168499695
860 -141 0.0764688772427377 0.168656585023936
861 -140 0.0467167086969847 0.179307635191421
862 -139 0.0389018049556874 0.190142066394588
863 -138 0.0643832331844979 0.202610478937308
864 -137 0.0816034351503721 0.216460343984095
865 -136 0.0650189050037374 0.232072949812982
866 -135 0.0926721307725469 0.249478620397401
867 -134 0.0678366133354575 0.269267365468345
868 -133 0.0330442580016632 0.291778925434816
869 -132 0.0520366064433821 0.318085411389552
870 -131 0.0642139345187779 0.34866280681385
871 -130 0.0285547359968152 0.385001575987621
872 -129 0.0277555601447274 0.427229421441783
873 -128 0.0502571071867572 0.481680709303363
874 -127 0.0193291646410954 0.549022175789018
875 -126 0.0263221184084082 0.63621432214222
876 -125 0.0600347643944251 0.753695155138323
877 -124 0.0334524996375022 0.920497743305959
878 -123 0.0501259202233614 1.17641268070383
879 -122 0.0919106960026856 1.61859118795488
880 -121 0.0871303431097786 2.5650522367389
881 -120 0.0474551896750882 6.04341470941442
882 -119 0.0655581200698585 18.1401498987781
883 -118 0.0717028242264956 3.67494007444175
884 -117 0.0463574315547234 2.05938677757098
885 -116 0.0736944061676555 1.43763190881605
886 -115 0.072402944548359 1.10850135193138
887 -114 0.0361233735586347 0.905177489801093
888 -113 0.0244270484647241 0.763729475347907
889 -112 0.0536560948352973 0.638092529113984
890 -111 0.0237862528233923 0.586413982325832
891 -110 0.0134785670668445 0.527656389910328
892 -109 0.0597315982583378 0.479888287583165
893 -108 0.0478659483817336 0.440476566336845
894 -107 0.0475671634442173 0.407006311715575
895 -106 0.0758446983104548 0.379582710822913
896 -105 0.0584307465114117 0.354783917828853
897 -104 0.0475685348622121 0.33163254940239
898 -103 0.077814203474421 0.319640005534792
899 -102 0.103641897762921 0.301785850120746
900 -101 0.061569250608307 0.278922968684618
901 -100 0.0674021803480534 0.27387503113634
902 -99 0.0560187377896089 0.261706643290414
903 -98 0.0228419821558775 0.251242900448311
904 -97 0.0318451587457071 0.241866831664056
905 -96 0.0583548884135895 0.233487271252028
906 -95 0.0372364056962552 0.226550461699806
907 -94 0.0213402722201006 0.237016242240871
908 -93 0.059567332672855 0.207247469105428
909 -92 0.0426180247783104 0.201643043454097
910 -91 0.0155448194749633 0.196527655603409
911 -90 0.0571805346319387 0.191647462085313
912 -89 0.0545058153627959 0.18658923018543
913 -88 0.0581704142841192 0.181896177266805
914 -87 0.0881580089402614 0.17749218553365
915 -86 0.0932174983280034 0.173320504520191
916 -85 0.0432835585936262 0.168419021491512
917 -84 0.0552733565411561 0.16575394138787
918 -83 0.0812859770647658 0.161940222899416
919 -82 0.0507346740546612 0.162304698216189
920 -81 0.0427866120951024 0.156739677298217
921 -80 0.0497792626475539 0.153617232807563
922 -79 0.0262551416737378 0.150749557842781
923 -78 0.00937466498339309 0.147861721258134
924 -77 0.0512549315655543 0.148145712705335
925 -76 0.0433487741912461 0.140000960312179
926 -75 0.0194185721580391 0.140701705278829
927 -74 0.0693629632551319 0.138767446364984
928 -73 0.0755195512506346 0.137282242216223
929 -72 0.0481173349875374 0.13528826134724
930 -71 0.0600795877648054 0.133394703929609
931 -70 0.0658852887840955 0.132956861509309
932 -69 0.0585882545896426 0.130745315581683
933 -68 0.0787772271960861 0.131205774400376
934 -67 0.105705102375814 0.126555588497441
935 -66 0.0539238881148504 0.128120211560549
936 -65 0.0449624483567001 0.124339868952201
937 -64 0.0545422022024918 0.123447974289061
938 -63 0.0321452052200741 0.123023519628651
939 -62 0.0162104449710136 0.12129052194247
940 -61 0.0444795037598378 0.120797048444919
941 -60 0.0446735733566478 0.120284254406299
942 -59 0.0254490035840004 0.120229119580905
943 -58 0.0632524488002412 0.124544934399386
944 -57 0.067368364409214 0.14719256262452
945 -56 0.0249876739893171 0.138191168748539
946 -55 0.0648581850188686 0.121331137348651
947 -54 0.0864960382371471 0.119535096691768
948 -53 0.069863656389289 0.119276127553951
949 -52 0.0686956275145327 0.121889649245929
950 -51 0.0815150909618013 0.123255002115575
951 -50 0.0441274138462184 0.123150328132915
952 -49 0.0432287132273128 0.126157498395013
953 -48 0.0792060823690871 0.346569616196332
954 -47 0.0554950628961152 0.156181831566661
955 -46 0.0272110946894325 0.182198163410227
956 -45 0.0418160825933728 0.246955006422249
957 -44 0.0326866981571349 1.1055248042236
958 -43 0.00619883391140308 0.17880410159226
959 -42 0.034000951219426 0.074276546391514
960 -41 0.0581727857024509 0.0651107933777871
961 -40 0.0373307023176056 0.0682434326194893
962 -39 0.0757295352822363 0.0735396881269963
963 -38 0.0947511519153266 0.0759790991273534
964 -37 0.0528341841552822 0.123876402086469
965 -36 0.049331478246282 0.192924325080961
966 -35 0.0734192258176357 0.0617506535294376
967 -34 0.069244036952814 0.0679721754482824
968 -33 0.0621897882541302 0.0718814901824947
969 -32 0.0840815404018504 0.0734757411493363
970 -31 0.0432294105249534 0.0743897431477288
971 -30 0.0234651385204723 0.0723279187627207
972 -29 0.049115765239358 0.0938461299397765
973 -28 0.043265198911884 0.0814229005850631
974 -27 0.0176589875323872 0.0795910968889745
975 -26 0.0381217038523825 0.0771693319259567
976 -25 0.0609760410783986 0.0934170802477657
977 -24 0.0355105807398524 0.0851492394583267
978 -23 0.0501639723121999 0.0871571822811771
979 -22 0.076061685272533 0.22500746850238
980 -21 0.0406144299018511 0.149858738442845
981 -20 0.0746081360849274 0.098047818765043
982 -19 0.10479437374396 0.10160462930278
983 -18 0.0839205707072433 0.107138544872793
984 -17 0.0449555467445948 0.135285430801546
985 -16 0.0671436135615472 0.353307194646958
986 -15 0.0548151578074072 0.229260987593072
987 -14 0.0287254795809541 0.107552643425067
988 -13 0.0602059290925905 0.0919600134929833
989 -12 0.0481154687448524 0.0918352023897217
990 -11 0.0211441545524306 0.0894313851961641
991 -10 0.0388175663701491 0.153806957655159
992 -9 0.0511551833908964 0.0983873231120929
993 -8 0.0261474873501301 0.0619655471026904
994 -7 0.0271987676127151 0.0688649248078739
995 -6 0.0765641470446132 0.0704074815643735
996 -5 0.0579221591056436 0.0700277393338392
997 -4 0.0669131481407398 0.0825403054715215
998 -3 0.0870631671588069 0.0750310731478628
999 -2 0.056502319039452 0.0744760063561668
1000 -1 0.0469491970553539 0.0740681381626353
1001 0 0.0809399393661937 105.713131499759  
1002 1 0.0807057280709881 0.0740681381626353
1003 2 0.040192478730628 0.0744760063561668
1004 3 0.0561476653870101 0.0750310731478628
1005 4 0.0367555534416731 0.0825403054715215
1006 5 0.00715961429364157 0.0700277393338392
1007 6 0.0293166414451215 0.0704074815643735
1008 7 0.0436165882779453 0.0688649248078739
1009 8 0.0291721804823248 0.0619655471026904
1010 9 0.0418633327120209 0.0983873231120929
1011 10 0.0812561560736437 0.153806957655159
1012 11 0.0507644634313737 0.0894313851961641
1013 12 0.0354854466895805 0.0918352023897217
1014 13 0.0742631727055742 0.0919600134929833
1015 14 0.0589067884535918 0.107552643425067
1016 15 0.0686939629107421 0.229260987593072
1017 16 0.0929148882367185 0.353307194646958
1018 17 0.082302085082494 0.135285430801546
1019 18 0.0253601705773815 0.107138544872793
1020 19 0.0548493462679883 0.10160462930278
1021 20 0.0628650248715522 0.098047818765043
1022 21 0.0227621596741414 0.149858738442845
1023 22 0.0376132026205185 0.22500746850238
1024 23 0.0448149565012527 0.0871571822811771
1025 24 0.0241727289270784 0.0851492394583267
1026 25 0.0284131223750177 0.0934170802477657
1027 26 0.0556236990079566 0.0771693319259567
1028 27 0.0473815078227605 0.0795910968889745
1029 28 0.0381902090648596 0.0814229005850631
1030 29 0.0972026375632224 0.0938461299397765
1031 30 0.0841493255651334 0.0723279187627207
1032 31 0.0595782414809334 0.0743897431477288
1033 32 0.0659184730645238 0.0734757411493363
1034 33 0.059195870599872 0.0718814901824947
1035 34 0.0456264010424391 0.0679721754482824
1036 35 0.0713740789828078 0.0617506535294376
1037 36 0.081962054649063 0.192924325080961
1038 37 0.0282039941304831 0.123876402086469
1039 38 0.0379031269626553 0.0759790991273534
1040 39 0.0473563772725644 0.0735396881269963
1041 40 0.0124148971286407 0.0682434326194893
1042 41 0.0178539997559078 0.0651107933777871
1043 42 0.0448218978428378 0.074276546391514
1044 43 0.0470590172031995 0.17880410159226
1045 44 0.0465650106329732 1.1055248042236
1046 45 0.0862774865844427 0.246955006422249
1047 46 0.068980368542164 0.182198163410227
1048 47 0.0360826328902686 0.156181831566661
1049 48 0.0807975469177002 0.346569616196332
1050 49 0.0840381258196077 0.126157498395013
1051 50 0.0597023679003179 0.123150328132915
1052 51 0.0606754016143908 0.123255002115575
1053 52 0.0673558336345017 0.121889649245929
1054 53 0.0184428469671607 0.119276127553951
1055 54 0.0381436119378855 0.119535096691768
1056 55 0.0644170867513275 0.121331137348651
1057 56 0.0253595452544283 0.138191168748539
1058 57 0.0275352347435277 0.14719256262452
1059 58 0.0536270497156249 0.124544934399386
1060 59 0.0405121351752123 0.120229119580905
1061 60 0.0224834737425516 0.120284254406299
1062 61 0.0490795256273055 0.120797048444919
1063 62 0.0681890555798543 0.12129052194247
1064 63 0.0520034368671629 0.123023519628651
1065 64 0.1017299228294 0.123447974289061
1066 65 0.094164831573027 0.124339868952201
1067 66 0.0552850998529457 0.128120211560549
1068 67 0.0507263598860061 0.126555588497441
1069 68 0.0681146409623031 0.131205774400376
1070 69 0.0481281872728192 0.130745315581683
1071 70 0.045699597537741 0.132956861509309
1072 71 0.0681102665960299 0.133394703929609
1073 72 0.0243197280208743 0.13528826134724
1074 73 0.0254606457371469 0.137282242216223
1075 74 0.0534179691451471 0.138767446364984
1076 75 0.029071690534265 0.140701705278829
1077 76 0.0262864525027211 0.140000960312179
1078 77 0.0591911381028275 0.148145712705335
1079 78 0.0773199809008254 0.147861721258134
1080 79 0.0512560940687451 0.150749557842781
1081 80 0.0736279410954455 0.153617232807563
1082 81 0.0733561627877715 0.156739677298217
1083 82 0.0429230854342618 0.162304698216189
1084 83 0.0806871019354727 0.161940222899416
1085 84 0.0974799619634348 0.16575394138787
1086 85 0.0636442987523445 0.168419021491512
1087 86 0.0319538868529623 0.173320504520191
1088 87 0.0583517134748123 0.17749218553365
1089 88 0.0241513648775115 0.181896177266805
1090 89 0.0163479662639969 0.18658923018543
1091 90 0.0532692651857797 0.191647462085313
1092 91 0.0334691310080573 0.196527655603409
1093 92 0.0293413704632045 0.201643043454097
1094 93 0.0605466068073629 0.207247469105428
1095 94 0.0625729196994854 0.237016242240871
1096 95 0.0297890117791989 0.226550461699806
1097 96 0.0497512781520524 0.233487271252028
1098 97 0.0900008928034881 0.241866831664056
1099 98 0.064720015799606 0.251242900448311
1100 99 0.0823365716801553 0.261706643290414
1101 100 0.0786482186743277 0.27387503113634
1102 101 0.0484660109730215 0.278922968684618
1103 102 0.0365802587298322 0.301785850120746
1104 103 0.0739614447047056 0.319640005534792
1105 104 0.0528819647832996 0.33163254940239
1106 105 0.022081960592655 0.354783917828853
1107 106 0.0526672736436989 0.379582710822913
1108 107 0.0318838726088982 0.407006311715575
1109 108 0.0154208286554623 0.440476566336845
1110 109 0.0441711708904215 0.479888287583165
1111 110 0.0426479925935867 0.527656389910328
1112 111 0.0409507571961665 0.586413982325832
1113 112 0.0729602209464857 0.638092529113984
1114 113 0.100575966523502 0.763729475347907
1115 114 0.0573800213932479 0.905177489801093
1116 115 0.0587167413575613 1.10850135193138
1117 116 0.076907330106736 1.43763190881605
1118 117 0.0550501861864465 2.05938677757098
1119 118 0.0608961759944323 3.67494007444175
1120 119 0.0816685055690557 18.1401498987781
1121 120 0.0569152371959591 6.04341470941442
1122 121 0.016075381237476 2.5650522367389
1123 122 0.0548745559927914 1.61859118795488
1124 123 0.0427534844962007 1.17641268070383
1125 124 0.00995258552256496 0.920497743305959
1126 125 0.0428642472165103 0.753695155138323
1127 126 0.0520872647565255 0.63621432214222
1128 127 0.0348020714332842 0.549022175789018
1129 128 0.0548441330638225 0.481680709303363
1130 129 0.0709077792559529 0.427229421441783
1131 130 0.0467041843229981 0.385001575987621
1132 131 0.0606776421119782 0.34866280681385
1133 132 0.107286026064648 0.318085411389552
1134 133 0.078536041148831 0.291778925434816
1135 134 0.0591757810286893 0.269267365468345
1136 135 0.0566661182000572 0.249478620397401
1137 136 0.0422606759211846 0.232072949812982
1138 137 0.0208817706396825 0.216460343984095
1139 138 0.0600520870289745 0.202610478937308
1140 139 0.0564814631285616 0.190142066394588
1141 140 0.0164094392907501 0.179307635191421
1142 141 0.0466821914616523 0.168656585023936
1143 142 0.0512375872095056 0.159189168499695
1144 143 0.0146675615229638 0.150528473783534
1145 144 0.0349652955241708 0.142611313710652
1146 145 0.0564009151582744 0.135266158343454
1147 146 0.0608492949948675 0.128357687657489
1148 147 0.0731354673529813 0.121908570327123
1149 148 0.101316389820008 0.116195999035434
1150 149 0.0599522296046815 0.110698077336082
1151 150 0.0458252123251489 0.105769563868025
1152 151 0.0813785128547332 0.0994118155989537
1153 152 0.0699453276876012 0.0957970417272692
1154 153 0.0425563112069496 0.0920577209544921
1155 154 0.0508640397283267 0.0898341830630931
1156 155 0.0466543684714071 0.139433884092375
1157 156 0.0085930111190675 0.0726854020844565
1158 157 0.0388064024965524 0.0717837265714053
1159 158 0.056326301210829 0.0686859209207284
1160 159 0.0175733922772295 0.0654367566859087
1161 160 0.0469827934634281 0.0619372598289836
1162 161 0.0772298986602363 0.0581000567362003
1163 162 0.0519279823029392 0.0555211783872478
1164 163 0.0440787819272018 0.0499560169160707
1165 164 0.0682221176206999 0.056508189425063
1166 165 0.067682730763342 0.0484497551857051
1167 166 0.0631425738714498 0.0445672350840552
1168 167 0.103561201052479 0.040948569876199
1169 168 0.0771017179829138 0.036987438411822
1170 169 0.0429338782801264 0.0356022885192147
1171 170 0.0461458511729524 0.0361176074473902
1172 171 0.0510535149055105 0.211481946542018
1173 172 0.0178333650419498 0.0714399374477787
1174 173 0.0342881715003784 0.0444851194216343
1175 174 0.0539597308723023 0.0345217916540581
1176 175 0.0210200890413342 0.0269977686576277
1177 176 0.0405611132746031 0.0229093568930369
1178 177 0.0661080036822987 0.108135283894302
1179 178 0.0309604507327142 0.0687456178907994
1180 179 0.0416038272696621 0.0413166203355418
1181 180 0.0782875430322076 0.0322002059001339
1182 181 0.0833183495917006 0.0263132583831067
1183 182 0.0607747195044908 0.0213572530057993
1184 183 0.0837972551881157 0.0157062989161312
1185 184 0.0578621901176855 0.0195455924901213
1186 185 0.0373626669448392 0.0327804099602676
1187 186 0.0707171738454145 0.016637291872328
1188 187 0.0737870020128621 0.00658562326750758
1189 188 0.0358017426546575 0.0324920143287341
1190 189 0.0284998017290436 0.105335309511684
1191 190 0.0487020198222059 0.0443389758069038
1192 191 0.0138754940154096 0.0340638446179485
1193 192 0.0174348158020781 0.0316864632189466
1194 193 0.0578045505219318 0.029277358881515
1195 194 0.0352853744814599 0.0294746748142352
1196 195 0.0537143238789708 0.0305442462011021
1197 196 0.0883064233061032 0.0311874183695158
1198 197 0.0693779634150102 0.0449517715540707
1199 198 0.0387733072433146 0.0372950712246391
1200 199 0.0691051630955372 0.040313518506208
1201 200 0.0881948622263892 0.0440329479433482
1202 201 0.0622014941453101 0.0483800075146296
1203 202 0.0781643211977092 0.0535336563794757
1204 203 0.0609886046206427 0.0596000079370682
1205 204 0.0274777638336172 0.0668053444367259
1206 205 0.0327216347858589 0.0728307932125797
1207 206 0.0582263012775303 0.0901083310514994
1208 207 0.0302087286426876 0.101827999741307
1209 208 0.0241461147756246 0.120669178829249
1210 209 0.0604717584103441 0.148141284851145
1211 210 0.0410593665413944 0.191646520643663
1212 211 0.02999093859079 0.273174292259074
1213 212 0.063781176960811 0.48493283596022
1214 213 0.0499398237455919 3.47825340616497
1215 214 0.0566646952503214 0.763860264113235
1216 215 0.0958733658311907 0.303384393627602
1217 216 0.102991787287248 0.18136593851622
1218 217 0.0505512315177502 0.12246212235646
1219 218 0.0634452257398316 0.0869074155551674
1220 219 0.0645696235424711 0.0621966423029429
1221 220 0.0348991060388208 0.0443646450464312
1222 221 0.0463456874206698 0.0293784852551008
1223 222 0.0615522045833638 0.0176088155047961
1224 223 0.0324606962386929 0.012325382290161
1225 224 0.0203814428319985 0.019447395337356
1226 225 0.0563994119892334 0.0332770050097364
1227 226 0.0378199099211373 0.0453811511232857
1228 227 0.0118652251773889 0.0662796809836512
1229 228 0.0634928199856035 0.0926007573069769
1230 229 0.0612234656059264 0.127338921587909
1231 230 0.0543790792640844 0.19588288197069
1232 231 0.0777799365878054 0.348217881104648
1233 232 0.0746856878764899 1.24278834183584
1234 233 0.0445390725535398 0.914745196102189
1235 234 0.0698784143459746 0.335017046022903
1236 235 0.0984968977983769 0.199102866726424
1237 236 0.0561112685737014 0.132221553825523
1238 237 0.0491414038857008 0.0798265785281737
1239 238 0.0466331699792298 0.0438681752566421
1240 239 0.0208840398003863 0.240391811800701
1241 240 0.0156130485443389 0.139607797732994
1242 241 0.0458332506798516 0.171486429732325
1243 242 0.0425125583722625 0.0640870444024208
1244 243 0.0254551461195306 0.0588308412704228
1245 244 0.0709293910539169 0.0502216460830459
1246 245 0.0653269277617415 0.0424424773670166
1247 246 0.0285818161521089 0.0328591003624799
1248 247 0.0583416498472113 0.0456812183211382
1249 248 0.0677855975634449 0.0328305468524798
1250 249 0.0683144230603643 0.0276129348560857
1251 250 0.0848137140501414 0.0241432124461949
1252 251 0.0998140202336741 0.0217882089100772
1253 252 0.0403288129255238 0.0199913508646215
1254 253 0.0458433470089931 0.0195246830672384
1255 254 0.071297468680314 0.0207967951467224
1256 255 0.0420882603856357 0.0229939056764852
1257 256 0.0283061018411745 0.0291313189723166
1258 257 0.0457130115041512 0.0815654635733382
1259 258 0.0375687060243811 0.0156350727442642
1260 259 0.0128160244243698 0.30319217071859
1261 260 0.0491106206204316 0.0265449023742171
1262 261 0.0580763250343009 0.0390847359380389
1263 262 0.0261371244070122 0.0293670612509378
1264 263 0.078999103831989 0.0377428010804578
1265 264 0.090777131207899 0.0434485489084711
1266 265 0.0636670547965429 0.0491614162966937
1267 266 0.0525590381259712 0.054299477591483
1268 267 0.0726760871696203 0.0601605757490387
1269 268 0.0537694527546445 0.0655108550852513
1270 269 0.0594436367430612 0.072510173702109
1271 270 0.0922129655741965 0.0789931308448832
1272 271 0.046692368569067 0.0867041512168398
1273 272 0.0299115550735409 0.0943868929348383
1274 273 0.0405893939823994 0.101057441542778
1275 274 0.0306849231482802 0.0980264225467236
1276 275 0.00913234226977529 0.137587277688586
1277 276 0.0327111834297571 0.145037790294715
1278 277 0.0567694137695342 0.15872057042143
1279 278 0.0330420791366197 0.175654080814614
1280 279 0.0687927618585376 0.195120140517398
1281 280 0.0754568979789919 0.219599337018105
1282 281 0.0376986598987396 0.305024392829867
1283 282 0.0593422634289944 0.279094371823011
1284 283 0.0888957563164873 0.324504201295797
1285 284 0.0758433727565598 0.38359680428972
1286 285 0.0564272685520885 0.463262636408581
1287 286 0.0782210274154328 0.579330323347468
1288 287 0.0340943733431786 0.761630390754313
1289 288 0.0281625519581166 1.09479348509484
1290 289 0.0588442289183009 1.89247233261332
1291 290 0.0448784434911479 6.4074406101861
1292 291 0.0204667340831723 4.90255867270783
1293 292 0.0412283269732615 1.80848060239449
1294 293 0.054982863217795 1.12162636020603
1295 294 0.0182677123252467 0.819309794788517
1296 295 0.0355025142686308 0.649337637117221
1297 296 0.0681725828841455 0.540073278528217
1298 297 0.0468437025684609 0.464032342938317
1299 298 0.0797550496281116 0.406820005261852
1300 299 0.10031201083508 0.365072271876063
1301 300 0.073627925198702 0.330516679928768
1302 301 0.0373013865142791 0.303327324997468
1303 302 0.0756319356022783 0.28021266843397
1304 303 0.0666223832753135 0.26110153507255
1305 304 0.0431769660244913 0.244815679185576
1306 305 0.0665872692352413 0.230306591804303
1307 306 0.0399039385039876 0.21764643768476
1308 307 0.0181185889228205 0.206534954919
1309 308 0.0351790869189839 0.19624151794198
1310 309 0.0459620940142106 0.190345530354737
1311 310 0.0230245738520739 0.180821681907948
1312 311 0.0386028045427337 0.174020548049242
1313 312 0.0804047818608402 0.166478769834929
1314 313 0.0520117712977378 0.162587544258805
1315 314 0.0565750825540974 0.156500200810308
1316 315 0.0719554343862105 0.151547758031491
1317 316 0.0512505378190135 0.146456873898381
1318 317 0.063274721794869 0.14264814225818
1319 318 0.0993596272291139 0.138911106368793
1320 319 0.0858352442530491 0.134896067964459
1321 320 0.0334664649323536 0.133793617457971
1322 321 0.0578325320276352 0.132025012984515
1323 322 0.0420405930220704 0.132453231269815
1324 323 0.0146745369332611 0.13843361009543
1325 324 0.0390784814692714 0.173551170293079
1326 325 0.0444603883904269 0.545660094766815
1327 326 0.0250042053060401 0.104611810573688
1328 327 0.0411902003962648 0.076918589157294
1329 328 0.0690045429007315 0.074700312604352
1330 329 0.0378793138774944 0.0665463148707433
1331 330 0.0327346266105135 0.0520963136014759
1332 331 0.0854114968865273 0.0271908051736379
1333 332 0.0731757919456315 0.250577113577424
1334 333 0.0671984286738513 0.329832312836466
1335 334 0.0808248493235751 0.185029386708294
1336 335 0.0688000752653218 0.145559589975328
1337 336 0.0306955484975341 0.133779139699921
1338 337 0.0723834977577851 0.125250286747814
1339 338 0.0762190394404298 0.116709102639142
1340 339 0.031376946222597 0.116483980208749
1341 340 0.042883465559741 0.112013098530581
1342 341 0.0429826688052499 0.108945083307455
1343 342 0.0166142929467739 0.106235018243434
1344 343 0.0218851090284716 0.104281855867404
1345 344 0.0484170769290903 0.101866152893327
1346 345 0.0441525605719526 0.100408627423285
1347 346 0.051033392898744 0.0987751712165531
1348 347 0.0999092870599865 0.0973016759164924
1349 348 0.0718475084179115 0.0958918256571109
1350 349 0.0509673237905641 0.0941434963003353
1351 350 0.0680627449952996 0.0917974019710128
1352 351 0.0682553371379543 0.0854678886440415
1353 352 0.0586140770323624 0.112875804259686
1354 353 0.0800956420190836 0.0977403376795434
1355 354 0.0810592101923694 0.0947810341249974
1356 355 0.0209618758322354 0.093214180699321
1357 356 0.0454834973445803 0.0922956426181035
1358 357 0.0551402153497641 0.0924001356900069
1359 358 0.0171059771326534 0.0887328316451371
1360 359 0.0256332630587984 0.089027777832283
1361 360 0.0498270770188407 0.0867152584974585
1362 361 0.0412354737827567 0.0835127445728293
1363 362 0.0368921294378638 0.101068004353173
1364 363 0.0700213185893719 0.0905097691944856
1365 364 0.0567601148668516 0.0942660021055232
1366 365 0.0427360508800804 0.0862244782378312
1367 366 0.0970542033115668 0.153110843250026
1368 367 0.0940495267668416 0.0987596933628321
1369 368 0.0593960365447786 0.0954373197398789
1370 369 0.0509969839383138 0.0935908409205593
1371 370 0.0629112678778009 0.0936911093711043
1372 371 0.027603729770398 0.0937677112111307
1373 372 0.0517068179381614 0.0943652849131035
1374 373 0.0693924618019985 0.0923157885894735
1375 374 0.0256176307275297 0.0936178324923149
1376 375 0.0279429783177196 0.0937187880613609
1377 376 0.0506983266287168 0.0925782042411781
1378 377 0.0274817045959507 0.09839582849624
1379 378 0.0151465154286772 0.0964476116185118
1380 379 0.050888080863604 0.0992152483533143
1381 380 0.0681070188762233 0.0996230531670514
1382 381 0.0587769096689384 0.101301378826297
1383 382 0.0926060676922893 0.105627231918608
1384 383 0.0740031044998273 0.104703948681704
1385 384 0.0466668156779961 0.105732839720821
1386 385 0.0657871029504267 0.107620716952671
1387 386 0.0881589817180848 0.109463795866183
1388 387 0.0550413292288084 0.111323719870765
1389 388 0.0473364393494528 0.114810400436082
1390 389 0.0622185953127089 0.111936770010748
1391 390 0.0165665600683867 0.10013403475453
1392 391 0.0248975613232615 0.143978575627283
1393 392 0.05509811102716 0.13733026287223
1394 393 0.0300953567221252 0.139336791894458
1395 394 0.027939526913299 0.144036778626633
1396 395 0.0665695919081127 0.147104167576518
1397 396 0.0659159598024592 0.149847907938585
1398 397 0.0350043447125106 0.135634118304919
1399 398 0.0605799871713501 0.217787867890233
1400 399 0.0740578985134416 0.205275381182946
1401 400 0.0547936225030612 0.213520303083268
1402 401 0.0896124244754161 0.220558826951728
1403 402 0.0947064302966928 0.372086682594568
1404 403 0.0544581282087879 0.288858387982891
1405 404 0.0341483420440168 0.34309905497598
1406 405 0.063854255394649 0.408605108503117
1407 406 0.0365332140043943 0.509547439176187
1408 407 0.025729917478576 0.686512612605655
1409 408 0.0528604928553838 1.07538813253719
1410 409 0.0293486952123485 2.61025438496394
1411 410 0.0185320826487382 5.52596010419058
1412 411 0.0539022609471724 1.29761293888301
1413 412 0.0426482830114336 0.727675865083117
1414 413 0.0279852997420781 0.501027246680679
1415 414 0.06195506681371 0.37875140684338
1416 415 0.0929748491365026 0.303820570101222
1417 416 0.0646136957143769 0.252420386152444
1418 417 0.0708202415645098 0.215115612656352
1419 418 0.0666260789274007 0.187183795466672
1420 419 0.0431165338246844 0.164837528083055
1421 420 0.0541377095095892 0.148059043439143
1422 421 0.0864395232743067 0.133619612528262
1423 422 0.0557999765002908 0.121827753813611
1424 423 0.0229728497089436 0.111893062792601
1425 424 0.0521413747180321 0.103315221379251
1426 425 0.0296365477185242 0.0964122611690997
1427 426 0.0060090128204935 0.0900217151849522
1428 427 0.0436278185222713 0.0850648079759255
1429 428 0.0424414918598309 0.0806697817619629
1430 429 0.0401160972609522 0.0771207610448519
1431 430 0.0724669332433215 0.0741508750648734
1432 431 0.0854067147088215 0.0736497221326718
1433 432 0.0415839753540514 0.0591614703291811
1434 433 0.0563000227021103 0.0644572239331259
1435 434 0.0953691931354618 0.0640130888084919
1436 435 0.0687382113971969 0.063714273609655
1437 436 0.0686636302124174 0.0639715272152832
1438 437 0.0715653869241519 0.0648603880737817
1439 438 0.0470995291222138 0.0671280759869523
1440 439 0.0216721709607935 0.0692526760417437
1441 440 0.0613376132057502 0.0751556346573775
1442 441 0.0534899531744421 0.0838076318472294
1443 442 0.0157109040281258 0.0984753257455468
1444 443 0.0491947173371363 0.126206041612195
1445 444 0.0464321144263533 0.191494854071251
1446 445 0.0197019710436602 0.512339731111755
1447 446 0.0450436142400106 0.581312030101336
1448 447 0.0563418845142241 0.165195434662582
1449 448 0.0538630563690955 0.0922428349766104
1450 449 0.0742529535584018 0.0619577241556189
1451 450 0.110433908428062 0.0451597081036691
1452 451 0.0649599308057447 0.0329849143677518
1453 452 0.0531524528520682 0.0324448719125206
1454 453 0.0635404943322363 0.0231161166881335
1455 454 0.0499384408924869 0.302314328035712
1456 455 0.0386591296952199 0.0379956873218742
1457 456 0.064057438835097 0.0276121499129633
1458 457 0.0516393314542961 0.0237925052571869
1459 458 0.0109081420631662 0.0246889047747235
1460 459 0.0454402360482471 0.0205632580389614
1461 460 0.0483694587827104 0.018595132965421
1462 461 0.0085134948004326 0.0185646009609312
1463 462 0.0405406027802129 0.0161146630312537
1464 463 0.0634529115280234 0.0152692372304546
1465 464 0.0545915997043945 0.0147718679573365
1466 465 0.0609844330977141 0.0124734442414692
1467 466 0.0849375438008585 0.0127542194032841
1468 467 0.0502410745601299 0.0123779203006912
1469 468 0.0567414676997681 0.0193071136615243
1470 469 0.100111632054507 0.0133781105602021
1471 470 0.0784838594450643 0.0128395445932979
1472 471 0.0486356380182006 0.0116779754346784
1473 472 0.0463074765424717 0.0105521949693712
1474 473 0.046308990562911 0.0109796515513738
1475 474 0.010533286072793 0.0108684861125604
1476 475 0.0403440168851589 0.0100571155654179
1477 476 0.0566701045119049 0.00225491144044172
1478 477 0.0209082818176363 0.0158432508714657
1479 478 0.0526910576636982 0.00727264263582326
1480 479 0.0695239575147735 0.00592467293164418
1481 480 0.0371194591101336 0.00977950465378387
1482 481 0.0369922362928883 0.00882145455035338
1483 482 0.0694987345254201 0.00860770080376294
1484 483 0.0780980519175045 0.00805240546250565
1485 484 0.0721385940480607 0.00788352560517132
1486 485 0.103800708653284 0.00765319033160926
1487 486 0.0605377154488485 0.00835583481566057
1488 487 0.0408873253984405 0.00762688433782926
1489 488 0.0636316991453132 0.00715485443988738
1490 489 0.0632010377452307 0.00702159198605007
1491 490 0.031996913442765 0.00682851776611761
1492 491 0.0399592150191479 0.00706156354306431
1493 492 0.0501819351717295 0.00731132248939608
1494 493 0.0119123772243574 0.00728977257828322
1495 494 0.0301021847502075 0.00731528986622992
1496 495 0.0595771807314435 0.0124645878133761
1497 496 0.026621343075205 0.00725159383956058
1498 497 0.0525514147190876 0.0105247769377264
1499 498 0.0886799642331335 0.0121913303417319
1500 499 0.0745677690405004 0.015011318409958
1501 500 0.0447445207178637 0.0211522683698106
1502 501 0.0735684347247905 0.0276213554877065
1503 502 0.064876420116363 0.0471760084463415
1504 503 0.052648887880532 0.140496681407992
1505 504 0.0838417885015181 0.176045003535748
1506 505 0.0702986104980956 0.0577783450436495
1507 506 0.0318122556375484 0.0355226758285369
1508 507 0.0295778231825293 0.0263801699027755
1509 508 0.0507391473977345 0.021493953508914
1510 509 0.0165691499928522 0.0182703208437497
1511 510 0.019890574022753 0.0160435371102666
1512 511 0.0574420042521816 0.0143105004136945
1513 512 0.033691765584419 0.0109876911057943
1514 513 0.0455037716805189 0.0053248323249587
1515 514 0.072020254702347 0.0355842042948183
1516 515 0.0526477273098645 0.0250581388352221
1517 516 0.0424769474643593 0.0268069065020678
1518 517 0.0846422505945219 0.0293679390057618
1519 518 0.0972654022106321 0.0369302507859482
1520 519 0.0585991989031019 0.0504219304157736
1521 520 0.076946414614562 0.0820652013286594
1522 521 0.0513858294645518 0.151111509818132
1523 522 0.0306893845337881 0.619853818526307
1524 523 0.0475622634622822 0.100254657511049
1525 524 0.0622034746954139 0.0712566681463353
1526 525 0.0335445881111714 0.0529653349215448
1527 526 0.0266325849992954 0.0431158752702353
1528 527 0.0615170966926261 0.0370793876461541
1529 528 0.0278936123180445 0.0328196866633541
1530 529 0.0181012937946529 0.0694004267808343
1531 530 0.0603520409159647 0.0253762512527907
1532 531 0.0492253709900646 0.0256034134805483
1533 532 0.0636562320564747 0.0245745033497663
1534 533 0.0944684848601169 0.023765734802408
1535 534 0.0928162909879852 0.0230437191356505
1536 535 0.0366718639553908 0.022450074403807
1537 536 0.0679714613557474 0.0220021326675432
1538 537 0.0818284902414139 0.021481583332822
1539 538 0.0494996159083678 0.0230757229335615
1540 539 0.0567415969903905 0.0220313600280659
1541 540 0.0542505009554895 0.0208854680925366
1542 541 0.0253096847028751 0.0206063372962791
1543 542 0.0165879376267198 0.020400021030936
1544 543 0.0522586495463703 0.0202115218266139
1545 544 0.0335116047995339 0.02011090657855
1546 545 0.0199308008387314 0.0202048327293232
1547 546 0.0693689003463883 0.020099822086633
1548 547 0.0593064305550436 0.0198825839714329
1549 548 0.0412385391908945 0.0202556877700082
1550 549 0.0577515737289927 0.025672961859214
1551 550 0.0643589693777092 0.0148173085554725
1552 551 0.0524124421416212 0.0152057551084098
1553 552 0.0891417456549445 0.0145505228420477
1554 553 0.103593421264071 0.013855712204617
1555 554 0.0453487286987493 0.0126520312432081
1556 555 0.0510952926067752 0.0110914131890643
1557 556 0.0491712716843574 0.00891182330054733
1558 557 0.0295065239504744 0.00438324953860816
1559 558 0.0225485960657184 0.00390845823546086
1560 559 0.0487104389882476 0.00574482659396751
1561 560 0.0362754471089973 0.0137767480809741
1562 561 0.021539224248665 0.0273957332958664
1563 562 0.0653557247045273 0.0522489403861642
1564 563 0.0486044280235772 0.106078307400695
1565 564 0.0235225408013769 0.301466856672798
1566 565 0.0663921020176313 1.27746767567146
1567 566 0.0794682844845955 0.265588100647042
1568 567 0.06522447991583 0.176880646906425
1569 568 0.0727656142946176 0.142519847492246
1570 569 0.0875042703586492 0.12812645786736
1571 570 0.0367844909207045 0.121566570218435
1572 571 0.0623505356029826 0.170838414991955
1573 572 0.0876155745377322 0.0572651767428606
1574 573 0.0506407168097005 0.16637150482918
1575 574 0.0319780862154891 0.113509160755205
1576 575 0.0451199880244109 0.0811727714308168
1577 576 0.0304133950251211 0.0827194554374083
1578 577 0.00857401213614033 0.0829962287115766
1579 578 0.0439923890084698 0.084100420432613
1580 579 0.0517179827630195 0.0706902408279849
1581 580 0.0347914811237174 0.0922093220103384
1582 581 0.0795300648859928 0.0428625900365609
1583 582 0.0834051087101924 0.0805194860192564
1584 583 0.0491659774404117 0.084318275818537
1585 584 0.0496568745254987 0.087276595825615
1586 585 0.0785466479295211 0.0892597850750442
1587 586 0.0653283542389552 0.0900039722258479
1588 587 0.0741964277088477 0.105369113183165
1589 588 0.0899818095436906 0.0994552142419414
1590 589 0.0376138961503534 0.101586829040022
1591 590 0.0311270030456711 0.103933381317204
1592 591 0.0515044037127568 0.108636075314072
1593 592 0.0374174016547558 0.111739154066995
1594 593 0.0136451685100449 0.115508650199919
1595 594 0.0426455812595119 0.117200319989139
1596 595 0.0513757379261416 0.124554978128674
1597 596 0.0266770553731454 0.129077602409601
1598 597 0.0539910585233531 0.13430410601041
1599 598 0.0615111685540411 0.140520234441535
1600 599 0.0374111644505298 0.14577927008306
1601 600 0.0749093379048183 0.153026127893247
1602 601 0.103620712400876 0.162885726758748
1603 602 0.0739516453074677 0.168705051464137
1604 603 0.0453111519006573 0.17780225185622
1605 604 0.0747744669308819 0.187790522334264
1606 605 0.0440201147489912 0.198435495638173
1607 606 0.0424243303555381 0.210132506606025
1608 607 0.0717663657621304 0.227326509309604
1609 608 0.0454154470483242 0.243858923682845
1610 609 0.0200723543376662 0.262021860672293
1611 610 0.0425903797184926 0.283433414227301
1612 611 0.0457600006898441 0.308384759320485
1613 612 0.0136565528419603 0.338560894710726
1614 613 0.0359291219958293 0.37512865055356
1615 614 0.073735817300876 0.420835277424324
1616 615 0.0518568465901188 0.471830686476971
1617 616 0.0732619874224641 0.545238352382582
1618 617 0.0834761876780051 0.642726760692948
1619 618 0.0571727287052749 0.780619846895314
1620 619 0.0511791578235583 0.991198466059516
1621 620 0.09284217652527 1.3518654522631
1622 621 0.0785182293637097 2.11788013205561
1623 622 0.0482515949017544 4.82762567869042
1624 623 0.0642533743352019 17.6290634578556
1625 624 0.0338743909931588 3.1684379064637
1626 625 0.0149449060066879 1.74372017858471
1627 626 0.0432010358871686 1.20586281686866
1628 627 0.0449785126865478 0.924136589269272
1629 628 0.0226175806118346 0.749959623616556
1630 629 0.04715589338775 0.632128551454124
1631 630 0.0733635048333474 0.547047716879637
1632 631 0.0383732766585939 0.482138270116064
1633 632 0.0436892790711409 0.431644834356508
1634 633 0.070490116163052 0.392526767831252
1635 634 0.0572928968199016 0.358754058391397
1636 635 0.071388178168555 0.331045456722815
1637 636 0.0996465693583617 0.307710606650347
1638 637 0.0775442583785868 0.28739323958605
1639 638 0.0269893340511562 0.270132970153646
1640 639 0.0671368934012979 0.255357054746912
1641 640 0.0571517845969601 0.243040242229379
1642 641 0.0262694237736645 0.232889864389973
1643 642 0.0435913063415318 0.360036970421474
1644 643 0.0404429494680647 0.205270648492302
1645 644 0.0164150282747269 0.193872703426052
1646 645 0.0333398583609193 0.187664552494386
1647 646 0.0555288547202797 0.179656149968516
1648 647 0.03063345756376 0.172998901021122
1649 648 0.0421621613376532 0.166777723875109
1650 649 0.0940987396771391 0.160859684691158
1651 650 0.0723195035492579 0.154922380298376
1652 651 0.0583807132701313 0.152402991761345
1653 652 0.0650668580367855 0.14687174578537
1654 653 0.0609314620428445 0.141997238041341
1655 654 0.0466486916369439 0.137373203929976
1656 655 0.0870778065884624 0.133029022102961
1657 656 0.0813943946423681 0.128527291488566
1658 657 0.0286444383882117 0.123350674644175
1659 658 0.0440787111016714 0.114910212223767
1660 659 0.04206032638442 0.216629426679483
1661 660 0.00720794156547969 0.127361757338321
1662 661 0.0247286168352055 0.12025784907934
1663 662 0.0479325870187017 0.115866192206112
1664 663 0.0407438482990852 0.112124733499622
1665 664 0.0520185757432797 0.108475766345623
1666 665 0.085499154942954 0.105268418522731
1667 666 0.0520703869058823 0.102226687652123
1668 667 0.0410124497270907 0.0632297918951107
1669 668 0.0837935478690257 0.0604215195879568
1670 669 0.0815146166767909 0.20352801589941
1671 670 0.0622976847418032 0.122524509069168
1672 671 0.0738915167196297 0.115370941892483
1673 672 0.0677179942259089 0.108270161073812
1674 673 0.0195634976146564 0.104096052001302
1675 674 0.0523031525593538 0.101233688553649
1676 675 0.0663148556556968 0.0992067577744794
1677 676 0.0240005669120259 0.0971499011665046
1678 677 0.0288533512802131 0.0954827463521578
1679 678 0.0495875885352028 0.0947324746727512
1680 679 0.0265811629283977 0.0924530293627624
1681 680 0.0245077804541773 0.0916855830245146
1682 681 0.0554345434283716 0.089945847758851
1683 682 0.0558601045218125 0.089470157979321
1684 683 0.0539652818139824 0.0888819051747953
1685 684 0.101143272403652 0.098079148907792
1686 685 0.082966573272617 0.0873544956261093
1687 686 0.0509809493052519 0.0878601109196278
1688 687 0.0537066695624467 0.0875610048328316
1689 688 0.0702795270547439 0.0949235274537029
1690 689 0.0454254721481232 0.097555523974844
1691 690 0.058307846023947 0.12202916071332
1692 691 0.0677191085917437 0.0611922622545623
1693 692 0.0171242134828874 0.0455500901943933
1694 693 0.0283262537651611 0.0763472909642539
1695 694 0.0526828502331702 0.0648363905357329
1696 695 0.0189989306173784 0.0653575328817925
1697 696 0.0216753016890409 0.065256559511533
1698 697 0.0569602966113538 0.064529135653615
1699 698 0.0650717764387458 0.0628694316609265
1700 699 0.0479027399104065 0.0575166754685317
1701 700 0.0782498739279451 0.126249189474343
1702 701 0.062216522321394 0.0833104559886833
1703 702 0.0466571913429146 0.0740262783530862
1704 703 0.0890340070313417 0.0714903242664631
1705 704 0.0964268062664875 0.0700361695318392
1706 705 0.058558344182124 0.0689092338115661
1707 706 0.0427240532358887 0.0680634283574822
1708 707 0.06234502563288 0.0674102185370534
1709 708 0.0217596465333893 0.066281729545792
1710 709 0.0274885390051657 0.0680381977184082
1711 710 0.0609546196686581 0.0668542359398279
1712 711 0.0296469698426784 0.0664887578304803
1713 712 0.0313326422670287 0.0664393188698153
1714 713 0.0626361258299432 0.0755189445827352
1715 714 0.051837095106332 0.064527003250579
1716 715 0.023549855970231 0.064726221605556
1717 716 0.0590055029990155 0.0647048624021211
1718 717 0.0855643081953696 0.0646980525440031
1719 718 0.0644708038647126 0.064800067820108
1720 719 0.0918974912910116 0.0647269106217286
1721 720 0.0764936811233342 0.0648862180915336
1722 721 0.048665872569764 0.0651203176173641
1723 722 0.0464060836169507 0.0654603084941625
1724 723 0.0799905171930125 0.0659043984613838
1725 724 0.0513706219215874 0.0664993631588439
1726 725 0.0329396792228966 0.0671846396466504
1727 726 0.0554315253179698 0.067696979918187
1728 727 0.0198200725718088 0.0728018691144192
1729 728 0.0135161355949248 0.0734258745967794
1730 729 0.0481030423182301 0.0762545833948244
1731 730 0.0374411289404738 0.0807162610005563
1732 731 0.0359929128614669 0.0875799378646517
1733 732 0.0739969331885466 0.09938370688387
1734 733 0.0904589377602389 0.123297658094488
1735 734 0.0442540380682242 0.185423014604488
1736 735 0.0642145988922656 1.4595504252923
1737 736 0.0701169677705886 0.293990130507109
1738 737 0.0549272120776326 0.0563716257291423
1739 738 0.0717179059029841 0.0331258385694677
1740 739 0.0858928792065285 0.0278360730292025
1741 740 0.0516268726618049 0.0308161292851209
1742 741 0.0205200293540851 0.0383196535662903
1743 742 0.0602280110071874 0.411445693178882
1744 743 0.0350003526215006 0.0209557374365471
1745 744 0.0108640307151996 0.0193433251901684
1746 745 0.0476917111947649 0.0437347132725527
1747 746 0.0418578566650325 0.0351468378478561
1748 747 0.0311994501363706 0.0340799027235784
1749 748 0.0590467869744348 0.0338370826539017
1750 749 0.0692966628830568 0.0336759617776572
1751 750 0.0364319756583897 0.0332616306681784
1752 751 0.0699749593985122 0.0367334702063861
1753 752 0.106001789427488 0.0372510594585739
1754 753 0.0711934500661289 0.0478014977029431
1755 754 0.0669769929531126 0.146906965049017
1756 755 0.0618443320832711 0.139808510000026
1757 756 0.0483376252955121 0.0686423101018066
1758 757 0.0339401937507008 0.054623782789722
1759 758 0.0718997921012675 0.0455773778095934
1760 759 0.0528573230641316 0.0461908893738289
1761 760 0.0201421275485459 0.0443570153731212
1762 761 0.0519685880825371 0.0431152647916461
1763 762 0.0399168802653382 0.043238298299429
1764 763 0.012484800618173 0.0414246158283028
1765 764 0.0393807013807974 0.0411724116286285
1766 765 0.0561821016591598 0.0405590574301812
1767 766 0.0553548331115085 0.0399655902212109
1768 767 0.0782010860899357 0.0400701938783357
1769 768 0.102454018737223 0.0395711909934032
1770 769 0.0459350235982597 0.0393032280450602
1771 770 0.0554667435331887 0.0402007964828391
1772 771 0.0823133171916806 0.0375457938637244
1773 772 0.0662268684147485 0.0375013699040688
1774 773 0.049295002218961 0.0369619572596167
1775 774 0.0600185657700254 0.0363749466934562
1776 775 0.0435314364640752 0.0355354561665214
1777 776 0.00661201429126518 0.0341464945441602
1778 777 0.0459666495460356 0.0312889974986753
1779 778 0.0488130824371014 0.0572704044861458
1780 779 0.0128908366496994 0.120205571991895
1781 780 0.0488426042940792 0.0469793090936405
1782 781 0.0649815220923521 0.0429988455622847
1783 782 0.0381905589979154 0.0419998946951447
1784 783 0.0409626654537467 0.0486486640366863
1785 784 0.0706558752766005 0.0381138977460148
1786 785 0.0559376370150149 0.038228012562761
1787 786 0.0726660867997195 0.0380288025636946
1788 787 0.108129624168373 0.0387489585529185
1789 788 0.0682282087690368 0.0394338688788657
1790 789 0.0434165525911161 0.0380234443623988
1791 790 0.049253332655655 0.0378432798554786
1792 791 0.0506088568461511 0.0376976562498185
1793 792 0.0204621996141684 0.0377364270763862
1794 793 0.0463930077176915 0.0377531318291292
1795 794 0.0506060897101404 0.0376883131359773
1796 795 0.016623469817227 0.0379351979798375
1797 796 0.0453145301030149 0.0381234869231809
1798 797 0.0557843945648704 0.0379326253038857
1799 798 0.025904457062081 0.0392683745856697
1800 799 0.0417733574804362 0.0399702351384968
1801 800 0.0796810961450608 0.0414330519774087
1802 801 0.0745442190741439 0.0427524255358058
1803 802 0.0636466717978116 0.0454895290174769
1804 803 0.0924324994668719 0.0486084375862418
1805 804 0.0499190186328977 0.0696449297680021
1806 805 0.0518422800087626 0.0708166194271384
1807 806 0.0817763716145238 0.10688606343689
1808 807 0.0733126275098086 0.512547522238359
1809 808 0.0342018626202063 0.0654069966765451
1810 809 0.0388416717248573 0.00458142130763158
1811 810 0.0492802922173172 0.0508235759362646
1812 811 0.00790893118192825 0.241934985902317
1813 812 0.0288699795944634 0.133728328888497
1814 813 0.0549578018020183 0.0966917239500151
1815 814 0.0285222973905741 0.0611024296244991
1816 815 0.0547022739626388 0.0459620383603873
1817 816 0.0832198737526109 0.0369078464335114
1818 817 0.0619727961165966 0.0289123780887077
1819 818 0.0334443301911482 0.0228082333276777
1820 819 0.0779998661147278 0.0997658948488042
1821 820 0.0790854628342689 0.122423210178659
1822 821 0.0649098688515084 0.0597457269889052
1823 822 0.0869452342866816 0.0486672545429203
1824 823 0.0570284582075414 0.0434332674421631
1825 824 0.0289027250931946 0.0398909645642201
1826 825 0.0403251359062081 0.0377023714414421
1827 826 0.0575655515873852 0.0349977681871638
1828 827 0.0206318216124282 0.0402271686129783
1829 828 0.0296668303414092 0.0362250420643494
1830 829 0.0556725198228518 0.0352934738187204
1831 830 0.0273156897205282 0.034537786750322
1832 831 0.0295549082550677 0.0341897349587623
1833 832 0.0567110910179274 0.0346514568274158
1834 833 0.0445571191220368 0.0329487995099407
1835 834 0.0526498862861038 0.0328816044762174
1836 835 0.100517038607331 0.0321161502056189
1837 836 0.0913013029298591 0.0853174293644382
1838 837 0.0459206983386346 0.0392245525703726
1839 838 0.0715305782494633 0.038798625341329
1840 839 0.0574532923760433 0.0406191707717798
1841 840 0.0435851619293182 0.0363923885980824
1842 841 0.0599709282435679 0.0387817363031647
1843 842 0.0663545619020106 0.0248879009181664
1844 843 0.0257947571180854 0.0594434087396895
1845 844 0.0279854038259674 0.0591278657899896
1846 845 0.0564331229643155 0.0636486936975795
1847 846 0.0223518453209295 0.0707758672636927
1848 847 0.0211116489685674 0.0801443107886467
1849 848 0.0644235855227848 0.0960136596202169
1850 849 0.0551991358511679 0.106897889908489
1851 850 0.0541836398585075 0.130523773247642
1852 851 0.0793025440032367 0.164537847485951
1853 852 0.0749934018511276 0.218327517189331
1854 853 0.0402998766548871 0.322976003547189
1855 854 0.0865465807222198 0.566158986583749
1856 855 0.0981342323689079 3.83819661923543
1857 856 0.0578699383707434 1.01428106380637
1858 857 0.0566797860865636 0.451046532743906
1859 858 0.0483603527409581 0.293657000367185
1860 859 0.0222543268385043 0.21930716916526
1861 860 0.0278922796418396 0.176730596537228
1862 861 0.0547042477520981 0.15069778918963
1863 862 0.0332491119793192 0.14679743005451
1864 863 0.0283443809175257 0.252066927470242
1865 864 0.0680377710312381 0.791313318384316
1866 865 0.050155439218029 0.21305143482952
1867 866 0.0256555576938579 0.148860886502347
1868 867 0.0564554044592781 0.123198669333482
1869 868 0.0649832435277078 0.107541475092523
1870 869 0.0623210342371809 0.097444628681197
1871 870 0.0942266371929467 0.0892234048742079
1872 871 0.0958574281611965 0.0815967545447348
1873 872 0.035611928573278 0.075336925175277
1874 873 0.055482895019928 0.0686495522099881
1875 874 0.0699155368207663 0.0611666294570241
1876 875 0.0376965166965606 0.0528508975116751
1877 876 0.0306989970024938 0.0533579319595252
1878 877 0.0498506979420613 0.361608473255662
1879 878 0.0268941997830432 0.200845525327797
1880 879 0.0186699520715109 0.12367031246954
1881 880 0.0532070542593837 0.102262175624259
1882 881 0.0413176762481008 0.0908450490611097
1883 882 0.025924539694906 0.094299781833562
1884 883 0.0777925909108279 0.0827350158440394
1885 884 0.0823804106288428 0.0792960566628669
1886 885 0.0545301822720792 0.0758321667999283
1887 886 0.0575343062183191 0.070240235203623
1888 887 0.077742670810473 0.072469596742392
1889 888 0.0495589541908673 0.0732963053094407
1890 889 0.0777541646150801 0.0687322204527895
1891 890 0.0970114084096335 0.0667962328612837
1892 891 0.0465031355912228 0.0673532654386958
1893 892 0.0343889450513776 0.0653728175715094
1894 893 0.0458776024772111 0.0623971983651571
1895 894 0.0280021037072811 0.0637952203025603
1896 895 0.0145100305293989 0.0632068106445143
1897 896 0.0452079612404388 0.0625019275289487
1898 897 0.0515269312907071 0.0621159865388109
1899 898 0.0327919089990774 0.0693033310262264
1900 899 0.071995468158029 0.0591501412848219
1901 900 0.0629028059272467 0.062105662459649
1902 901 0.0368419103886567 0.0601959106894065
1903 902 0.064286651908393 0.0606247412340087
1904 903 0.0912723896890209 0.0563806710691982
1905 904 0.073449533778513 0.0648421597477744
1906 905 0.067560256469162 0.0598300128935935
1907 906 0.0814524829147383 0.0595482423112712
1908 907 0.0291756169298418 0.0594446288979893
1909 908 0.0377053178813067 0.0603059387144562
1910 909 0.0698392617812919 0.0636339286550812
1911 910 0.0425110207082258 0.0687881429358539
1912 911 0.0180343129505183 0.0632505383490584
1913 912 0.0439706599948105 0.0710160941591372
1914 913 0.0411944378032757 0.150271071081377
1915 914 0.0136491919498224 0.0331859738234328
1916 915 0.0411527134467657 0.0451693814421704
1917 916 0.0584498338303789 0.0491062130556547
1918 917 0.0423815289463884 0.0504085978968648
1919 918 0.0800415441929409 0.0513488069822719
1920 919 0.0949635083087392 0.0518356990188966
1921 920 0.0611666190194981 0.0528751923000089
1922 921 0.0400587869496393 0.0477401590761001
1923 922 0.0819786087833994 0.0547039130522992
1924 923 0.0599947495309459 0.0550259954302453
1925 924 0.053111857317939 0.0585242259296288
1926 925 0.0717026094748722 0.0684093103940516
1927 926 0.0361307762555033 0.0679554791272259
1928 927 0.0183952838667575 0.0497939560730937
1929 928 0.0432379452041959 0.0588900108459007
1930 929 0.0409817075404733 0.0685359918392872
1931 930 0.0132536668776834 0.0997242977151759
1932 931 0.0442085071712559 0.150084357099938
1933 932 0.0726242852270174 0.103914264680449
1934 933 0.0432978435687377 0.0534832480045319
1935 934 0.0623475803774242 0.0467878809099924
1936 935 0.0658979069359633 0.0461789282361034
1937 936 0.0524060803309873 0.0462778495049418
1938 937 0.068772697500185 0.0466740369071311
1939 938 0.105283220664917 0.046966707637997
1940 939 0.0806839857908218 0.048999911758503
1941 940 0.0412797444387653 0.0473094289050185
1942 941 0.0668897357793155 0.0478606785398113
1943 942 0.0373973754164419 0.0483117754769033
1944 943 0.0198104807313148 0.0485747558177788
1945 944 0.0526236639658806 0.049044567479995
1946 945 0.0441712430434141 0.0494589884749085
1947 946 0.02185199977282 0.05049604881967
1948 947 0.0460107055024241 0.0519725077255578
1949 948 0.0632687179896303 0.0511373161329975
1950 949 0.0241990979072274 0.0444845470630484
1951 950 0.0379870773484964 0.0551722951665094
1952 951 0.0819504772193222 0.0538732585576921
1953 952 0.0636536133287608 0.0543338785297553
1954 953 0.0715523991982683 0.0549768157203213
1955 954 0.0839263923614176 0.0563268499765947
1956 955 0.0640339989587242 0.0654357178358163
1957 956 0.0344998633700369 0.0548635323613848
1958 957 0.0814656096294614 0.0564549761077816
1959 958 0.0737238804557111 0.0580859613073402
1960 959 0.0336037781069155 0.0616025547885454
1961 960 0.0455513977253798 0.062784376729031
1962 961 0.0346682562248119 0.0632033147593034
1963 962 0.00693324074959266 0.0659509927140961
1964 963 0.0305477352411999 0.068786148726201
1965 964 0.0482729230224349 0.071975263816177
1966 965 0.0322103938027714 0.0757232955744194
1967 966 0.0535435736364749 0.0790756933573262
1968 967 0.0913198792132438 0.0647356121088717
1969 968 0.0540081188835951 0.109277287514476
1970 969 0.0494239296822577 0.11949863090227
1971 970 0.0659846616008746 0.138910364714376
1972 971 0.0691974942291935 0.171300801784142
1973 972 0.0630256276693599 0.231607611889742
1974 973 0.0906486100671844 0.376917406432688
1975 974 0.0758042502954107 1.16059256361734
1976 975 0.0206832238675419 0.96055560735471
1977 976 0.0551796210535302 0.328437464922388
1978 977 0.0508674098864933 0.196530591714198
1979 978 0.0159297510120601 0.139525928854103
1980 979 0.0329565192138601 0.107523215251929
1981 980 0.048623214477949 0.092092433903691
1982 981 0.0344773156240756 0.0770987654249264
1983 982 0.0387608069303415 0.0679179314956636
1984 983 0.0744468915581898 0.0756267387497883
1985 984 0.0418179401783062 0.0563686834334276
1986 985 0.0492744219243304 0.0525296954432141
1987 986 0.101292391500371 0.0495786045849671
1988 987 0.0855561644082682 0.0473234404806888
1989 988 0.062421070064363 0.0455396320524064
1990 989 0.0614939625414029 0.0442121761459583
1991 990 0.0687566243681323 0.0421042717072312
1992 991 0.0314256039430282 0.0416490859838895
1993 992 0.0649135497408617 0.0410041479067243
1994 993 0.0729830497288932 0.0404239064842999
1995 994 0.0249191241567158 0.0398639065932035
1996 995 0.0346892329152385 0.0395619430731203
1997 996 0.0475511320443213 0.0390282487954232
1998 997 0.0189293164471681 0.0396973985844996
1999 998 0.0183225977746647 0.0391521604551468
2000 999 0.0541505233322663 0.0391663599298428


==> f2.txt <==
x y
-23.5619449019234 4.2060646348698e-05
-23.404865269244 4.23563599008727e-05
-23.2477856365645 4.2656518392807e-05
-23.090706003885 4.29612321782984e-05
-22.9336263712055 4.32706203492665e-05
-22.776546738526 4.35848200402352e-05
-22.6194671058465 4.39040599834188e-05
-22.462387473167 4.42294810642045e-05
-22.3053078404875 4.45549693629413e-05
-22.148228207808 4.48903739693441e-05
-21.9911485751286 4.52303817136688e-05
-21.8340689424491 4.55758889927113e-05
-21.6769893097696 4.59271246929003e-05
-21.5199096770901 4.62843919201038e-05
-21.3628300444106 4.66479599491558e-05
-21.2057504117311 4.70190513755019e-05
-21.0486707790516 4.74043228466304e-05
-20.8915911463721 4.77471920747259e-05
-20.7345115136926 4.81516124347921e-05
-20.5774318810131 4.85497588663383e-05
-20.4203522483337 4.89535911061481e-05
-20.2632726156542 4.93644710041603e-05
-20.1061929829747 4.97832623081273e-05
-19.9491133502952 5.02100068603919e-05
-19.7920337176157 5.06514813939804e-05
-19.6349540849362 5.1101367656096e-05
-19.4778744522567 5.15774510493279e-05
-19.3207948195772 5.22245275614532e-05
-19.1637151868977 5.22732553458258e-05
-19.0066355542182 5.28518255620053e-05
-18.8495559215388 5.33638629462512e-05
-18.6924762888593 5.38793808885752e-05
-18.5353966561798 5.44324538244484e-05
-18.3783170235003 5.46440039887423e-05
-18.2212373908208 5.53572664994139e-05
-18.0641577581413 5.59217157858332e-05
-17.9070781254618 5.64857820587815e-05
-17.7499984927823 5.70620440132848e-05
-17.5929188601028 5.76559279262586e-05
-17.4358392274234 5.8273910249448e-05
-17.2787595947439 5.89301956390408e-05
-17.1216799620644 5.96528314606349e-05
-16.9646003293849 6.05559746518637e-05
-16.8075206967054 6.26945141365722e-05
-16.6504410640259 5.85488238349872e-05
-16.4933614313464 6.09543418432392e-05
-16.3362817986669 6.19309485439235e-05
-16.1792021659874 6.27410662859591e-05
-16.0221225333079 6.35078966665842e-05
-15.8650429006285 6.42333229312992e-05
-15.707963267949 6.49885414672581e-05
-15.5508836352695 6.5772436487311e-05
-15.39380400259 6.65459195279034e-05
-15.2367243699105 6.73294249561682e-05
-15.079644737231 6.81229836356935e-05
-14.9225651045515 6.8923347404771e-05
-14.765485471872 6.97279031084923e-05
-14.6084058391925 7.05006740291609e-05
-14.451326206513 7.11701227187173e-05
-14.2942465738336 7.10796797028429e-05
-14.1371669411541 7.67135450520447e-05
-13.9800873084746 7.53557639971678e-05
-13.8230076757951 7.60515818802517e-05
-13.6659280431156 7.69591568953933e-05
-13.5088484104361 7.79528222448298e-05
-13.3517687777566 7.90004691869645e-05
-13.1946891450771 8.00696824002215e-05
-13.0376095123976 8.12767612211856e-05
-12.8805298797181 8.24426028510675e-05
-12.7234502470387 8.3660642423173e-05
-12.5663706143592 8.49272727167691e-05
-12.4092909816797 8.62340604674903e-05
-12.2522113490002 8.75858880014606e-05
-12.0951317163207 8.89843944106109e-05
-11.9380520836412 9.04277683324353e-05
-11.7809724509617 9.18959740810672e-05
-11.6238928182822 9.37705237420363e-05
-11.4668131856027 9.51841860295764e-05
-11.3097335529233 9.68497413538318e-05
-11.1526539202438 9.85921580990662e-05
-10.9955742875643 0.00010040717173627
-10.8384946548848 0.000102296975273942
-10.6814150222053 0.000104264006895795
-10.5243353895258 0.000106327189171548
-10.3672557568463 0.000108467808348466
-10.2101761241668 0.000110704023572791
-10.0530964914873 0.000113078313917142
-9.89601685880785 0.000115513459769473
-9.73893722612836 0.000118085833060617
-9.58185759344887 0.000120785954501848
-9.42477796076938 0.000123624446267682
-9.26769832808989 0.00012661096947517
-9.1106186954104 0.000129769703146648
-8.95353906273091 0.000133096471069464
-8.79645943005142 0.000136617926509377
-8.63937979737193 0.000140351094093876
-8.48230016469244 0.000144316600886259
-8.32522053201295 0.00014853872328943
-8.16814089933346 0.000153045136018031
-8.01106126665397 0.000157867734150717
-7.85398163397448 0.000163044397064353
-7.69690200129499 0.000168618922823787
-7.5398223686155 0.000174643963118399
-7.38274273593601 0.000181191368661448
-7.22566310325652 0.000188327304622349
-7.06858347057703 0.000196164133240452
-6.91150383789754 0.000204820149815817
-6.75442420521806 0.000214474356739545
-6.59734457253857 0.000225234350407227
-6.44026493985907 0.000237618162347136
-6.28318530717959 0.000251952958262782
-6.1261056745001 0.000268516975993285
-5.96902604182061 0.000289344531011171
-5.81194640914112 0.000315697989474766
-5.65486677646163 0.000351787351042966
-5.49778714378214 0.000407587635099364
-5.34070751110265 0.000516730228918975
-5.18362787842316 0.000916963717690396
-5.02654824574367 0.000924074175647527
-4.86946861306418 5.73833969932283e-05
-4.71238898038469 0.000173462823474759
-4.5553093477052 0.000252343026492347
-4.39822971502571 0.000313368012098136
-4.24115008234622 0.000371112876700558
-4.08407044966673 0.000431008690623216
-3.92699081698724 0.000498835420711766
-3.76991118430775 0.000580343000448685
-3.61283155162826 0.000679712530741811
-3.45575191894877 0.000817877464045932
-3.29867228626928 0.00100810066112302
-3.14159265358979 0.00129662131168559
-2.9845130209103 0.00178870366795811
-2.82743338823081 0.00281947243237337
-2.67035375555132 0.00634306506060446
-2.51327412287183 0.0311885680833147
-2.35619449019234 0.00466468923370893
-2.19911485751286 0.00257054914252322
-2.04203522483337 0.00179962761661369
-1.88495559215388 0.0014003113919574
-1.72787595947439 0.00114873495613162
-1.5707963267949 0.00100426484642288
-1.41371669411541 0.000887814302064254
-1.25663706143592 0.000803879829378377
-1.09955742875643 0.000741465186058675
-0.942477796076938 0.000693612507008527
-0.785398163397448 0.000656031949285075
-0.628318530717959 0.000629328277659774
-0.471238898038469 0.000609428177266625
-0.314159265358979 0.000595678730444264
-0.15707963267949 0.000586653971104178
0 0.0678823313569098
0.15707963267949 0.000586653971104178
0.314159265358979 0.000595678730444264
0.471238898038469 0.000609428177266625
0.628318530717959 0.000629328277659774
0.785398163397448 0.000656031949285075
0.942477796076938 0.000693612507008527
1.09955742875643 0.000741465186058675
1.25663706143592 0.000803879829378377
1.41371669411541 0.000887814302064254
1.5707963267949 0.00100426484642288
1.72787595947439 0.00114873495613162
1.88495559215388 0.0014003113919574
2.04203522483337 0.00179962761661369
2.19911485751286 0.00257054914252322
2.35619449019234 0.00466468923370893
2.51327412287183 0.0311885680833147
2.67035375555132 0.00634306506060446
2.82743338823081 0.00281947243237337
2.9845130209103 0.00178870366795811
3.14159265358979 0.00129662131168559
3.29867228626928 0.00100810066112302
3.45575191894877 0.000817877464045932
3.61283155162826 0.000679712530741811
3.76991118430775 0.000580343000448685
3.92699081698724 0.000498835420711766
4.08407044966673 0.000431008690623216
4.24115008234622 0.000371112876700558
4.39822971502571 0.000313368012098136
4.5553093477052 0.000252343026492347
4.71238898038469 0.000173462823474759
4.86946861306418 5.73833969932283e-05
5.02654824574367 0.000924074175647527
5.18362787842316 0.000916963717690396
5.34070751110265 0.000516730228918975
5.49778714378214 0.000407587635099364
5.65486677646163 0.000351787351042966
5.81194640914112 0.000315697989474766
5.96902604182061 0.000289344531011171
6.1261056745001 0.000268516975993285
6.28318530717959 0.000251952958262782
6.44026493985907 0.000237618162347136
6.59734457253857 0.000225234350407227
6.75442420521806 0.000214474356739545
6.91150383789754 0.000204820149815817
7.06858347057703 0.000196164133240452
7.22566310325652 0.000188327304622349
7.38274273593601 0.000181191368661448
7.5398223686155 0.000174643963118399
7.69690200129499 0.000168618922823787
7.85398163397448 0.000163044397064353
8.01106126665397 0.000157867734150717
8.16814089933346 0.000153045136018031
8.32522053201295 0.00014853872328943
8.48230016469244 0.000144316600886259
8.63937979737193 0.000140351094093876
8.79645943005142 0.000136617926509377
8.95353906273091 0.000133096471069464
9.1106186954104 0.000129769703146648
9.26769832808989 0.00012661096947517
9.42477796076938 0.000123624446267682
9.58185759344887 0.000120785954501848
9.73893722612836 0.000118085833060617
9.89601685880785 0.000115513459769473
10.0530964914873 0.000113078313917142
10.2101761241668 0.000110704023572791
10.3672557568463 0.000108467808348466
10.5243353895258 0.000106327189171548
10.6814150222053 0.000104264006895795
10.8384946548848 0.000102296975273942
10.9955742875643 0.00010040717173627
11.1526539202438 9.85921580990662e-05
11.3097335529233 9.68497413538318e-05
11.4668131856027 9.51841860295764e-05
11.6238928182822 9.37705237420363e-05
11.7809724509617 9.18959740810672e-05
11.9380520836412 9.04277683324353e-05
12.0951317163207 8.89843944106109e-05
12.2522113490002 8.75858880014606e-05
12.4092909816797 8.62340604674903e-05
12.5663706143592 8.49272727167691e-05
12.7234502470387 8.3660642423173e-05
12.8805298797181 8.24426028510675e-05
13.0376095123976 8.12767612211856e-05
13.1946891450771 8.00696824002215e-05
13.3517687777566 7.90004691869645e-05
13.5088484104361 7.79528222448298e-05
13.6659280431156 7.69591568953933e-05
13.8230076757951 7.60515818802517e-05
13.9800873084746 7.53557639971678e-05
14.1371669411541 7.67135450520447e-05
14.2942465738336 7.10796797028429e-05
14.451326206513 7.11701227187173e-05
14.6084058391925 7.05006740291609e-05
14.765485471872 6.97279031084923e-05
14.9225651045515 6.8923347404771e-05
15.079644737231 6.81229836356935e-05
15.2367243699105 6.73294249561682e-05
15.39380400259 6.65459195279034e-05
15.5508836352695 6.5772436487311e-05
15.707963267949 6.49885414672581e-05
15.8650429006285 6.42333229312992e-05
16.0221225333079 6.35078966665842e-05
16.1792021659874 6.27410662859591e-05
16.3362817986669 6.19309485439235e-05
16.4933614313464 6.09543418432392e-05
16.6504410640259 5.85488238349872e-05
16.8075206967054 6.26945141365722e-05
16.9646003293849 6.05559746518637e-05
17.1216799620644 5.96528314606349e-05
17.2787595947439 5.89301956390408e-05
17.4358392274234 5.8273910249448e-05
17.5929188601028 5.76559279262586e-05
17.7499984927823 5.70620440132848e-05
17.9070781254618 5.64857820587815e-05
18.0641577581413 5.59217157858332e-05
18.2212373908208 5.53572664994139e-05
18.3783170235003 5.46440039887423e-05
18.5353966561798 5.44324538244484e-05
18.6924762888593 5.38793808885752e-05
18.8495559215388 5.33638629462512e-05
19.0066355542182 5.28518255620053e-05
19.1637151868977 5.22732553458258e-05
19.3207948195772 5.22245275614532e-05
19.4778744522567 5.15774510493279e-05
19.6349540849362 5.1101367656096e-05
19.7920337176157 5.06514813939804e-05
19.9491133502952 5.02100068603919e-05
20.1061929829747 4.97832623081273e-05
20.2632726156542 4.93644710041603e-05
20.4203522483337 4.89535911061481e-05
20.5774318810131 4.85497588663383e-05
20.7345115136926 4.81516124347921e-05
20.8915911463721 4.77471920747259e-05
21.0486707790516 4.74043228466304e-05
21.2057504117311 4.70190513755019e-05
21.3628300444106 4.66479599491558e-05
21.5199096770901 4.62843919201038e-05
21.6769893097696 4.59271246929003e-05
21.8340689424491 4.55758889927113e-05
21.9911485751286 4.52303817136688e-05
22.148228207808 4.48903739693441e-05
22.3053078404875 4.45549693629413e-05
22.462387473167 4.42294810642045e-05
22.6194671058465 4.39040599834188e-05
22.776546738526 4.35848200402352e-05
22.9336263712055 4.32706203492665e-05
23.090706003885 4.29612321782984e-05
23.2477856365645 4.2656518392807e-05
23.404865269244 4.23563599008727e-05
23.5619449019234 4.2060646348698e-05


==> f22.txt <==
x y
-23.5619449019234 2.84564153488764e-05
-23.404865269244 2.99147661546289e-05
-23.2477856365645 2.97655274999269e-05
-23.090706003885 2.98221929832131e-05
-22.9336263712055 3.01379807460782e-05
-22.776546738526 3.05079396376379e-05
-22.6194671058465 3.10968952835521e-05
-22.462387473167 3.06924046704308e-05
-22.3053078404875 3.12325936252312e-05
-22.148228207808 3.17108127468134e-05
-21.9911485751286 3.21477298323446e-05
-21.8340689424491 3.25853936852267e-05
-21.6769893097696 3.30411676942837e-05
-21.5199096770901 3.34876372330523e-05
-21.3628300444106 3.39744462315075e-05
-21.2057504117311 3.44845233874262e-05
-21.0486707790516 3.50120322636347e-05
-20.8915911463721 3.54488995017295e-05
-20.7345115136926 3.61727865139278e-05
-20.5774318810131 3.67973985013898e-05
-20.4203522483337 3.74602071135745e-05
-20.2632726156542 3.81710026531609e-05
-20.1061929829747 3.89282330417973e-05
-19.9491133502952 3.97424893249438e-05
-19.7920337176157 4.06104409453699e-05
-19.6349540849362 4.17059942300457e-05
-19.4778744522567 4.25922982197224e-05
-19.3207948195772 4.3806476162894e-05
-19.1637151868977 4.51224361976204e-05
-19.0066355542182 4.66441597373877e-05
-18.8495559215388 4.84601202049401e-05
-18.6924762888593 5.08735405363212e-05
-18.5353966561798 5.55473873644018e-05
-18.3783170235003 4.68373234186172e-05
-18.2212373908208 5.37779281307453e-05
-18.0641577581413 5.80847774035225e-05
-17.9070781254618 6.26753517562451e-05
-17.7499984927823 6.83176217282115e-05
-17.5929188601028 7.5860650397277e-05
-17.4358392274234 8.6746448595484e-05
-17.2787595947439 0.000103867422787695
-17.1216799620644 0.00013558376266138
-16.9646003293849 0.000214671179416349
-16.8075206967054 0.000753460271596421
-16.6504410640259 0.000328327504191409
-16.4933614313464 0.000114337686965062
-16.3362817986669 6.71913732530612e-05
-16.1792021659874 4.42560233975232e-05
-16.0221225333079 3.52319959860105e-05
-15.8650429006285 3.21369821852857e-05
-15.707963267949 1.81789658123966e-05
-15.5508836352695 2.03971977261426e-05
-15.39380400259 2.18352751051666e-05
-15.2367243699105 2.32978188766752e-05
-15.079644737231 2.4717255792013e-05
-14.9225651045515 2.60033532449005e-05
-14.765485471872 2.72226449090548e-05
-14.6084058391925 2.77858762366634e-05
-14.451326206513 2.72218526267234e-05
-14.2942465738336 1.88419912641435e-05
-14.1371669411541 5.08815751414159e-05
-13.9800873084746 4.23396743337746e-05
-13.8230076757951 4.17618160650839e-05
-13.6659280431156 4.24802685508455e-05
-13.5088484104361 4.43155136820674e-05
-13.3517687777566 5.97371466239146e-05
-13.1946891450771 4.21102270990624e-05
-13.0376095123976 4.44907476065631e-05
-12.8805298797182 4.62056304448266e-05
-12.7234502470387 4.77444623315197e-05
-12.5663706143592 4.93486780784102e-05
-12.4092909816797 5.12279145272649e-05
-12.2522113490002 5.23296702871145e-05
-12.0951317163207 5.40496929139526e-05
-11.9380520836412 5.5792652517006e-05
-11.7809724509617 5.77030519028718e-05
-11.6238928182822 5.94477827429702e-05
-11.4668131856027 6.14561103436436e-05
-11.3097335529233 6.35626382735353e-05
-11.1526539202438 6.58289953313573e-05
-10.9955742875643 6.80027059935558e-05
-10.8384946548848 7.07229292899849e-05
-10.6814150222053 7.3583146765361e-05
-10.5243353895258 7.66967394940874e-05
-10.3672557568463 8.03010857560381e-05
-10.2101761241668 8.59041458899632e-05
-10.0530964914873 7.38051428477597e-05
-9.89601685880785 8.54056883379201e-05
-9.73893722612836 9.77142736779962e-05
-9.58185759344887 0.000104282693868315
-9.42477796076938 8.24082299691666e-05
-9.26769832808989 0.000105213834475421
-9.1106186954104 0.000112333081320157
-8.95353906273091 0.000120490409532068
-8.79645943005142 0.000129294838035289
-8.63937979737193 0.000139132322401918
-8.48230016469244 0.000150475390873916
-8.32522053201295 0.000163907389142507
-8.16814089933346 0.000179993239960131
-8.01106126665397 0.000199660064959409
-7.85398163397448 0.00022460263699269
-7.69690200129499 0.000256818190498642
-7.5398223686155 0.000299573418662776
-7.38274273593601 0.000362402580952239
-7.22566310325652 0.000459007814675306
-7.06858347057703 0.0006295953314278
-6.91150383789754 0.00101295047264054
-6.75442420521806 0.00266924623066456
-6.59734457253857 0.00398016149639613
-6.44026493985908 0.00111605636179772
-6.28318530717959 0.000638859982359834
-6.1261056745001 0.000439374750833265
-5.96902604182061 0.00032302421306337
-5.81194640914112 0.000213374054901042
-5.65486677646163 0.000318595346037281
-5.49778714378214 0.000225292925432269
-5.34070751110265 0.000188933300168949
-5.18362787842316 0.000164150705912151
-5.02654824574367 0.000145140763769641
-4.86946861306418 0.000130022372611603
-4.71238898038469 0.000117658212335834
-4.5553093477052 0.000107000385231207
-4.39822971502571 9.80551950025775e-05
-4.24115008234622 9.02072724867221e-05
-4.08407044966673 8.38654314232082e-05
-3.92699081698724 7.72719768562869e-05
-3.76991118430775 7.29482248513343e-05
-3.61283155162826 6.64859353253906e-05
-3.45575191894877 6.39382030597493e-05
-3.29867228626928 6.09530179718705e-05
-3.14159265358979 5.98529360426694e-05
-2.9845130209103 7.73124535377317e-05
-2.82743338823081 0.000116553097131892
-2.67035375555132 3.76221396828485e-05
-2.51327412287183 4.49910129543868e-05
-2.35619449019234 3.78995851733192e-05
-2.19911485751286 3.58074904255988e-05
-2.04203522483337 3.39735691172452e-05
-1.88495559215388 3.22460500028748e-05
-1.72787595947439 3.09682238388208e-05
-1.5707963267949 2.94186160338243e-05
-1.41371669411541 2.82154352921553e-05
-1.25663706143592 2.741854860127e-05
-1.09955742875643 3.16493281232173e-05
-0.942477796076938 2.57521235799338e-05
-0.785398163397448 2.60142736774485e-05
-0.628318530717959 2.74109326190532e-05
-0.471238898038469 3.01613282880023e-05
-0.314159265358979 3.87554838979539e-05
-0.15707963267949 7.44271161864227e-05
0 0.0129452014916959
0.15707963267949 7.44271161864227e-05
0.314159265358979 3.87554838979539e-05
0.471238898038469 3.01613282880023e-05
0.628318530717959 2.74109326190532e-05
0.785398163397448 2.60142736774485e-05
0.942477796076938 2.57521235799338e-05
1.09955742875643 3.16493281232173e-05
1.25663706143592 2.741854860127e-05
1.41371669411541 2.82154352921553e-05
1.5707963267949 2.94186160338243e-05
1.72787595947439 3.09682238388208e-05
1.88495559215388 3.22460500028748e-05
2.04203522483337 3.39735691172452e-05
2.19911485751286 3.58074904255988e-05
2.35619449019234 3.78995851733192e-05
2.51327412287183 4.49910129543868e-05
2.67035375555132 3.76221396828485e-05
2.82743338823081 0.000116553097131892
2.9845130209103 7.73124535377317e-05
3.14159265358979 5.98529360426694e-05
3.29867228626928 6.09530179718705e-05
3.45575191894877 6.39382030597493e-05
3.61283155162826 6.64859353253906e-05
3.76991118430775 7.29482248513343e-05
3.92699081698724 7.72719768562869e-05
4.08407044966673 8.38654314232082e-05
4.24115008234622 9.02072724867221e-05
4.39822971502571 9.80551950025775e-05
4.5553093477052 0.000107000385231207
4.71238898038469 0.000117658212335834
4.86946861306418 0.000130022372611603
5.02654824574367 0.000145140763769641
5.18362787842316 0.000164150705912151
5.34070751110265 0.000188933300168949
5.49778714378214 0.000225292925432269
5.65486677646163 0.000318595346037281
5.81194640914112 0.000213374054901042
5.96902604182061 0.00032302421306337
6.1261056745001 0.000439374750833265
6.28318530717959 0.000638859982359834
6.44026493985908 0.00111605636179772
6.59734457253857 0.00398016149639613
6.75442420521806 0.00266924623066456
6.91150383789754 0.00101295047264054
7.06858347057703 0.0006295953314278
7.22566310325652 0.000459007814675306
7.38274273593601 0.000362402580952239
7.5398223686155 0.000299573418662776
7.69690200129499 0.000256818190498642
7.85398163397448 0.00022460263699269
8.01106126665397 0.000199660064959409
8.16814089933346 0.000179993239960131
8.32522053201295 0.000163907389142507
8.48230016469244 0.000150475390873916
8.63937979737193 0.000139132322401918
8.79645943005142 0.000129294838035289
8.95353906273091 0.000120490409532068
9.1106186954104 0.000112333081320157
9.26769832808989 0.000105213834475421
9.42477796076938 8.24082299691666e-05
9.58185759344887 0.000104282693868315
9.73893722612836 9.77142736779962e-05
9.89601685880785 8.54056883379201e-05
10.0530964914873 7.38051428477597e-05
10.2101761241668 8.59041458899632e-05
10.3672557568463 8.03010857560381e-05
10.5243353895258 7.66967394940874e-05
10.6814150222053 7.3583146765361e-05
10.8384946548848 7.07229292899849e-05
10.9955742875643 6.80027059935558e-05
11.1526539202438 6.58289953313573e-05
11.3097335529233 6.35626382735353e-05
11.4668131856027 6.14561103436436e-05
11.6238928182822 5.94477827429702e-05
11.7809724509617 5.77030519028718e-05
11.9380520836412 5.5792652517006e-05
12.0951317163207 5.40496929139526e-05
12.2522113490002 5.23296702871145e-05
12.4092909816797 5.12279145272649e-05
12.5663706143592 4.93486780784102e-05
12.7234502470387 4.77444623315197e-05
12.8805298797182 4.62056304448266e-05
13.0376095123976 4.44907476065631e-05
13.1946891450771 4.21102270990624e-05
13.3517687777566 5.97371466239146e-05
13.5088484104361 4.43155136820674e-05
13.6659280431156 4.24802685508455e-05
13.8230076757951 4.17618160650839e-05
13.9800873084746 4.23396743337746e-05
14.1371669411541 5.08815751414159e-05
14.2942465738336 1.88419912641435e-05
14.451326206513 2.72218526267234e-05
14.6084058391925 2.77858762366634e-05
14.765485471872 2.72226449090548e-05
14.9225651045515 2.60033532449005e-05
15.079644737231 2.4717255792013e-05
15.2367243699105 2.32978188766752e-05
15.39380400259 2.18352751051666e-05
15.5508836352695 2.03971977261426e-05
15.707963267949 1.81789658123966e-05
15.8650429006285 3.21369821852857e-05
16.0221225333079 3.52319959860105e-05
16.1792021659874 4.42560233975232e-05
16.3362817986669 6.71913732530612e-05
16.4933614313464 0.000114337686965062
16.6504410640259 0.000328327504191409
16.8075206967054 0.000753460271596421
16.9646003293849 0.000214671179416349
17.1216799620644 0.00013558376266138
17.2787595947439 0.000103867422787695
17.4358392274234 8.6746448595484e-05
17.5929188601028 7.5860650397277e-05
17.7499984927823 6.83176217282115e-05
17.9070781254618 6.26753517562451e-05
18.0641577581413 5.80847774035225e-05
18.2212373908208 5.37779281307453e-05
18.3783170235003 4.68373234186172e-05
18.5353966561798 5.55473873644018e-05
18.6924762888593 5.08735405363212e-05
18.8495559215388 4.84601202049401e-05
19.0066355542182 4.66441597373877e-05
19.1637151868977 4.51224361976204e-05
19.3207948195772 4.3806476162894e-05
19.4778744522567 4.25922982197224e-05
19.6349540849362 4.17059942300457e-05
19.7920337176157 4.06104409453699e-05
19.9491133502952 3.97424893249438e-05
20.1061929829747 3.89282330417973e-05
20.2632726156542 3.81710026531609e-05
20.4203522483337 3.74602071135745e-05
20.5774318810131 3.67973985013898e-05
20.7345115136926 3.61727865139278e-05
20.8915911463721 3.54488995017295e-05
21.0486707790516 3.50120322636347e-05
21.2057504117311 3.44845233874262e-05
21.3628300444106 3.39744462315075e-05
21.5199096770901 3.34876372330523e-05
21.6769893097696 3.30411676942837e-05
21.8340689424491 3.25853936852267e-05
21.9911485751286 3.21477298323446e-05
22.148228207808 3.17108127468134e-05
22.3053078404875 3.12325936252312e-05
22.462387473167 3.06924046704308e-05
22.6194671058465 3.10968952835521e-05
22.776546738526 3.05079396376379e-05
22.9336263712055 3.01379807460782e-05
23.090706003885 2.98221929832131e-05
23.2477856365645 2.97655274999269e-05
23.404865269244 2.99147661546289e-05
23.5619449019234 2.84564153488764e-05


==> f33.txt <==
x y
-23.5619449019234 2.57726923587681e-05
-23.404865269244 2.59661557233764e-05
-23.2477856365645 2.61679527769238e-05
-23.090706003885 2.63741388586708e-05
-22.9336263712055 2.65768761763522e-05
-22.776546738526 2.67987412702833e-05
-22.6194671058465 2.6999812656029e-05
-22.462387473167 2.72211955324054e-05
-22.3053078404875 2.74445010887904e-05
-22.148228207808 2.76756960090377e-05
-21.9911485751286 2.79073511329687e-05
-21.8340689424491 2.81480000599216e-05
-21.6769893097696 2.8374423701994e-05
-21.5199096770901 2.86311256154727e-05
-21.3628300444106 2.88873017540819e-05
-21.2057504117311 2.90820491359171e-05
-21.0486707790516 2.93817701780749e-05
-20.8915911463721 2.96506550977445e-05
-20.7345115136926 2.99265545261839e-05
-20.5774318810131 3.02098466256852e-05
-20.4203522483337 3.05068219520642e-05
-20.2632726156542 3.09539625094528e-05
-20.1061929829747 3.1017492692123e-05
-19.9491133502952 3.13465210610959e-05
-19.7920337176157 3.16826171170922e-05
-19.6349540849362 3.19638847225911e-05
-19.4778744522567 3.22943277490564e-05
-19.3207948195772 3.27041434174561e-05
-19.1637151868977 3.28728839958243e-05
-19.0066355542182 3.32822933786083e-05
-18.8495559215388 3.36516350898781e-05
-18.6924762888593 3.39901081087051e-05
-18.5353966561798 3.44009313712786e-05
-18.3783170235003 3.47377007825416e-05
-18.2212373908208 3.51690341809025e-05
-18.0641577581413 3.55472736926973e-05
-17.9070781254618 3.59416482549735e-05
-17.7499984927823 3.64079596877339e-05
-17.5929188601028 3.68693425808606e-05
-17.4358392274234 3.73249349843531e-05
-17.2787595947439 3.78567754292158e-05
-17.1216799620644 3.81052601765122e-05
-16.9646003293849 3.89531104170744e-05
-16.8075206967054 3.92439221182541e-05
-16.6504410640259 3.99822059562665e-05
-16.4933614313464 4.02826814688777e-05
-16.3362817986669 4.10485667904924e-05
-16.1792021659874 4.18247753532313e-05
-16.0221225333079 4.31936850687478e-05
-15.8650429006285 4.25949883831783e-05
-15.707963267949 4.68480636498613e-05
-15.5508836352695 4.17672666016948e-05
-15.39380400259 4.32327380069452e-05
-15.2367243699105 4.43720408187732e-05
-15.079644737231 4.57478280769849e-05
-14.9225651045515 4.64461542951456e-05
-14.765485471872 4.8135279592955e-05
-14.6084058391925 4.6107838463893e-05
-14.451326206513 4.91861156181269e-05
-14.2942465738336 5.14011647239594e-05
-14.1371669411541 5.63921362837391e-05
-13.9800873084746 5.07104810264223e-05
-13.8230076757951 5.26648420219058e-05
-13.6659280431156 5.48602131636318e-05
-13.5088484104361 5.72334140377409e-05
-13.3517687777566 6.30397439299594e-05
-13.1946891450771 0.000102258523653812
-13.0376095123976 4.27035648126721e-05
-12.8805298797182 5.33670052347671e-05
-12.7234502470387 6.52565191492555e-05
-12.5663706143592 4.88908632208371e-05
-12.4092909816797 5.60417021262048e-05
-12.2522113490002 6.43153311081897e-05
-12.0951317163207 4.94637549249665e-05
-11.9380520836412 5.88654918643798e-05
-11.7809724509617 6.2268218296219e-05
-11.6238928182822 6.16450189220624e-05
-11.4668131856027 6.56116424836743e-05
-11.3097335529233 6.7580690368817e-05
-11.1526539202438 6.9456956813495e-05
-10.9955742875643 7.13107926094266e-05
-10.8384946548848 6.58522721963505e-05
-10.6814150222053 7.79951095365122e-05
-10.5243353895258 8.45100817842088e-05
-10.3672557568463 8.6974206065239e-05
-10.2101761241668 8.91089655464366e-05
-10.0530964914873 9.64820527714131e-05
-9.89601685880785 0.000115075463016695
-9.73893722612836 0.00010956401845119
-9.58185759344887 0.000118779543865277
-9.42477796076938 0.00011513194178485
-9.26769832808989 0.000130919118405545
-9.1106186954104 0.000151636689107141
-8.95353906273091 0.000208843421363573
-8.79645943005142 0.000148065717522868
-8.63937979737193 0.000447531856593458
-8.48230016469244 0.000130330748156968
-8.32522053201295 1.32393234958589e-05
-8.16814089933346 6.7423815752485e-05
-8.01106126665397 0.000120554429861082
-7.85398163397448 0.000115850309067367
-7.69690200129499 0.000137602980050287
-7.5398223686155 0.000167595745679268
-7.38274273593601 0.000218917075753154
-7.22566310325652 0.00037642620802698
-7.06858347057703 0.00501206852905834
-6.91150383789754 0.000440458615452287
-6.75442420521806 0.000374024189783739
-6.59734457253857 0.000426136040889631
-6.44026493985908 0.000561812000698516
-6.28318530717959 0.000910628373050721
-6.1261056745001 0.00334444218645988
-5.96902604182061 0.00135724431614245
-5.81194640914112 0.000319102699776719
-5.65486677646163 0.00063985656200078
-5.49778714378214 0.00107134952240899
-5.34070751110265 0.00047941262994581
-5.18362787842316 0.000317529809938496
-5.02654824574367 0.00026155336542065
-4.86946861306418 0.000213236468670885
-4.71238898038469 0.00019851947202618
-4.5553093477052 0.000707959508884502
-4.39822971502571 0.000150328779800503
-4.24115008234622 0.000132011455796798
-4.08407044966673 0.000105897094220371
-3.92699081698724 9.26184339566701e-05
-3.76991118430775 8.38491775136272e-05
-3.61283155162826 7.57228858671381e-05
-3.45575191894877 6.92927859034999e-05
-3.29867228626928 6.56643290164537e-05
-3.14159265358979 6.28512589725185e-05
-2.9845130209103 6.85205736508047e-05
-2.82743338823081 0.000198539602788997
-2.67035375555132 3.95126054081135e-06
-2.51327412287183 1.87825793646416e-05
-2.35619449019234 1.83324623895705e-05
-2.19911485751286 1.96857633105531e-05
-2.04203522483337 2.04770890475883e-05
-1.88495559215388 2.09619973233612e-05
-1.72787595947439 2.7690772825241e-05
-1.5707963267949 8.98072642638932e-05
-1.41371669411541 0.000118943483322222
-1.25663706143592 7.49912956268387e-05
-1.09955742875643 8.4622118156083e-05
-0.942477796076938 5.44913294743746e-05
-0.785398163397448 8.54148361124579e-05
-0.628318530717959 0.000112106492992964
-0.471238898038469 0.000146072075309567
-0.314159265358979 0.00023201573132494
-0.15707963267949 0.000490123997181379
0 0.0214368588123855
0.15707963267949 0.000490123997181379
0.314159265358979 0.00023201573132494
0.471238898038469 0.000146072075309567
0.628318530717959 0.000112106492992964
0.785398163397448 8.54148361124579e-05
0.942477796076938 5.44913294743746e-05
1.09955742875643 8.4622118156083e-05
1.25663706143592 7.49912956268387e-05
1.41371669411541 0.000118943483322222
1.5707963267949 8.98072642638932e-05
1.72787595947439 2.7690772825241e-05
1.88495559215388 2.09619973233612e-05
2.04203522483337 2.04770890475883e-05
2.19911485751286 1.96857633105531e-05
2.35619449019234 1.83324623895705e-05
2.51327412287183 1.87825793646416e-05
2.67035375555132 3.95126054081135e-06
2.82743338823081 0.000198539602788997
2.9845130209103 6.85205736508047e-05
3.14159265358979 6.28512589725185e-05
3.29867228626928 6.56643290164537e-05
3.45575191894877 6.92927859034999e-05
3.61283155162826 7.57228858671381e-05
3.76991118430775 8.38491775136272e-05
3.92699081698724 9.26184339566701e-05
4.08407044966673 0.000105897094220371
4.24115008234622 0.000132011455796798
4.39822971502571 0.000150328779800503
4.5553093477052 0.000707959508884502
4.71238898038469 0.00019851947202618
4.86946861306418 0.000213236468670885
5.02654824574367 0.00026155336542065
5.18362787842316 0.000317529809938496
5.34070751110265 0.00047941262994581
5.49778714378214 0.00107134952240899
5.65486677646163 0.00063985656200078
5.81194640914112 0.000319102699776719
5.96902604182061 0.00135724431614245
6.1261056745001 0.00334444218645988
6.28318530717959 0.000910628373050721
6.44026493985908 0.000561812000698516
6.59734457253857 0.000426136040889631
6.75442420521806 0.000374024189783739
6.91150383789754 0.000440458615452287
7.06858347057703 0.00501206852905834
7.22566310325652 0.00037642620802698
7.38274273593601 0.000218917075753154
7.5398223686155 0.000167595745679268
7.69690200129499 0.000137602980050287
7.85398163397448 0.000115850309067367
8.01106126665397 0.000120554429861082
8.16814089933346 6.7423815752485e-05
8.32522053201295 1.32393234958589e-05
8.48230016469244 0.000130330748156968
8.63937979737193 0.000447531856593458
8.79645943005142 0.000148065717522868
8.95353906273091 0.000208843421363573
9.1106186954104 0.000151636689107141
9.26769832808989 0.000130919118405545
9.42477796076938 0.00011513194178485
9.58185759344887 0.000118779543865277
9.73893722612836 0.00010956401845119
9.89601685880785 0.000115075463016695
10.0530964914873 9.64820527714131e-05
10.2101761241668 8.91089655464366e-05
10.3672557568463 8.6974206065239e-05
10.5243353895258 8.45100817842088e-05
10.6814150222053 7.79951095365122e-05
10.8384946548848 6.58522721963505e-05
10.9955742875643 7.13107926094266e-05
11.1526539202438 6.9456956813495e-05
11.3097335529233 6.7580690368817e-05
11.4668131856027 6.56116424836743e-05
11.6238928182822 6.16450189220624e-05
11.7809724509617 6.2268218296219e-05
11.9380520836412 5.88654918643798e-05
12.0951317163207 4.94637549249665e-05
12.2522113490002 6.43153311081897e-05
12.4092909816797 5.60417021262048e-05
12.5663706143592 4.88908632208371e-05
12.7234502470387 6.52565191492555e-05
12.8805298797182 5.33670052347671e-05
13.0376095123976 4.27035648126721e-05
13.1946891450771 0.000102258523653812
13.3517687777566 6.30397439299594e-05
13.5088484104361 5.72334140377409e-05
13.6659280431156 5.48602131636318e-05
13.8230076757951 5.26648420219058e-05
13.9800873084746 5.07104810264223e-05
14.1371669411541 5.63921362837391e-05
14.2942465738336 5.14011647239594e-05
14.451326206513 4.91861156181269e-05
14.6084058391925 4.6107838463893e-05
14.765485471872 4.8135279592955e-05
14.9225651045515 4.64461542951456e-05
15.079644737231 4.57478280769849e-05
15.2367243699105 4.43720408187732e-05
15.39380400259 4.32327380069452e-05
15.5508836352695 4.17672666016948e-05
15.707963267949 4.68480636498613e-05
15.8650429006285 4.25949883831783e-05
16.0221225333079 4.31936850687478e-05
16.1792021659874 4.18247753532313e-05
16.3362817986669 4.10485667904924e-05
16.4933614313464 4.02826814688777e-05
16.6504410640259 3.99822059562665e-05
16.8075206967054 3.92439221182541e-05
16.9646003293849 3.89531104170744e-05
17.1216799620644 3.81052601765122e-05
17.2787595947439 3.78567754292158e-05
17.4358392274234 3.73249349843531e-05
17.5929188601028 3.68693425808606e-05
17.7499984927823 3.64079596877339e-05
17.9070781254618 3.59416482549735e-05
18.0641577581413 3.55472736926973e-05
18.2212373908208 3.51690341809025e-05
18.3783170235003 3.47377007825416e-05
18.5353966561798 3.44009313712786e-05
18.6924762888593 3.39901081087051e-05
18.8495559215388 3.36516350898781e-05
19.0066355542182 3.32822933786083e-05
19.1637151868977 3.28728839958243e-05
19.3207948195772 3.27041434174561e-05
19.4778744522567 3.22943277490564e-05
19.6349540849362 3.19638847225911e-05
19.7920337176157 3.16826171170922e-05
19.9491133502952 3.13465210610959e-05
20.1061929829747 3.1017492692123e-05
20.2632726156542 3.09539625094528e-05
20.4203522483337 3.05068219520642e-05
20.5774318810131 3.02098466256852e-05
20.7345115136926 2.99265545261839e-05
20.8915911463721 2.96506550977445e-05
21.0486707790516 2.93817701780749e-05
21.2057504117311 2.90820491359171e-05
21.3628300444106 2.88873017540819e-05
21.5199096770901 2.86311256154727e-05
21.6769893097696 2.8374423701994e-05
21.8340689424491 2.81480000599216e-05
21.9911485751286 2.79073511329687e-05
22.148228207808 2.76756960090377e-05
22.3053078404875 2.74445010887904e-05
22.462387473167 2.72211955324054e-05
22.6194671058465 2.6999812656029e-05
22.776546738526 2.67987412702833e-05
22.9336263712055 2.65768761763522e-05
23.090706003885 2.63741388586708e-05
23.2477856365645 2.61679527769238e-05
23.404865269244 2.59661557233764e-05
23.5619449019234 2.57726923587681e-05


==> fourierdataave.txt <==
F  Fd
-1000 0.101449970419545
-999 0.0532168180030121
-998 0.0320297194561137
-997 0.0621586383290746
-996 0.0233296741387128
-995 0.0540207008504713
-994 0.0144137788137703
-993 0.0662356953097029
-992 0.0572902734977632
-991 0.0332521566910546
-990 0.026515969933174
-989 0.040956986738177
-988 0.034281569754127
-987 0.0213267601985616
-986 0.0191605997208811
-985 0.0309202999574011
-984 0.027412090187343
-983 0.087062434555801
-982 0.0551187431804795
-981 0.0427961640124237
-980 0.0395331184852901
-979 0.0596466719572019
-978 0.0224658357616628
-977 0.0546000305315128
-976 0.0237638857474728
-975 0.0314884110195043
-974 0.0225239105175982
-973 0.083160211367129
-972 0.0292404662716209
-971 0.0252317216558587
-970 0.0291017709133236
-969 0.0238175447984542
-968 0.0972317389982236
-967 0.0220976901695405
-966 0.0693945831129062
-965 0.0300003217280852
-964 0.0557797389956266
-963 0.0609022406691894
-962 0.0320564280338186
-961 0.0765548375361234
-960 0.0608919661811746
-959 0.0315774018917779
-958 0.108435495568307
-957 0.025191008305252
-956 0.0496698165918571
-955 0.0301209958563555
-954 0.0430573482627529
-953 0.0537203510989778
-952 0.0649739790213457
-951 0.0383368558651546
-950 0.00946091158964267
-949 0.126942897171641
-948 0.039724356967754
-947 0.0596753874990013
-946 0.0538933521790455
-945 0.0709480413628017
-944 0.0574938952865655
-943 0.0546909526252304
-942 0.0365403630160315
-941 0.0309786981518796
-940 0.0825328869740858
-939 0.0689317219833507
-938 0.0307772861155405
-937 0.0587084111334221
-936 0.045788943476292
-935 0.0524861624957894
-934 0.0341653382388003
-933 0.0334432951418168
-932 0.042130430413437
-931 0.0439661685765216
-930 0.0295002035996352
-929 0.0395823538156517
-928 0.0628595382773872
-927 0.0735589881028223
-926 0.0252993536947621
-925 0.0644825546302292
-924 0.0801330946846837
-923 0.0954141157152704
-922 0.0496481137830954
-921 0.105706213029802
-920 0.0399073329740511
-919 0.0863878398336653
-918 0.0765309914165894
-917 0.0279944089375916
-916 0.0273706158474422
-915 0.0872650152820516
-914 0.0500147711570358
-913 0.04631718706091
-912 0.0173761066973451
-911 0.037721270030381
-910 0.0679584047711855
-909 0.0132957492666249
-908 0.0247456833648776
-907 0.0879835301319541
-906 0.0705693672691728
-905 0.0424882140295207
-904 0.0832347092121796
-903 0.0458778934767747
-902 0.0630072303040764
-901 0.0235962375814796
-900 0.0288342115229513
-899 0.0974546088038577
-898 0.0451894099688109
-897 0.040726257003083
-896 0.0430175376295056
-895 0.0413254288813817
-894 0.0702504195292604
-893 0.0732593678945143
-892 0.074285527782294
-891 0.0561130800149684
-890 0.0347963741108292
-889 0.0312535567071647
-888 0.0294158683453292
-887 0.0303121245513603
-886 0.0367555763279601
-885 0.0541973926613947
-884 0.0380350318442917
-883 0.0328371675755981
-882 0.0800598022376407
-881 0.14269674937261
-880 0.0778071004713998
-879 0.0272012057625844
-878 0.0729639957943549
-877 0.0464308924359472
-876 0.0413952037287425
-875 0.0357737241790024
-874 0.0414676000577359
-873 0.0705598531106801
-872 0.106613835362633
-871 0.0259093507982162
-870 0.0303259071933888
-869 0.0358867080071066
-868 0.0580361747817908
-867 0.0547293956899646
-866 0.0423214532364132
-865 0.0745390231608641
-864 0.0436748792730639
-863 0.0369725940951296
-862 0.028682288702377
-861 0.0350651007234328
-860 0.0463983585285443
-859 0.0917870140281301
-858 0.0377564423744682
-857 0.0253076758483391
-856 0.031110470364658
-855 0.095486954426827
-854 0.0807143192884985
-853 0.033598052724068
-852 0.0274359400050691
-851 0.0480800519283233
-850 0.0718794169507561
-849 0.0785227194756133
-848 0.0436341443479938
-847 0.0484350730070412
-846 0.047460813795751
-845 0.108101713540006
-844 0.0489547280954823
-843 0.053511392274681
-842 0.0448063416236244
-841 0.0430701915451695
-840 0.0810589039056767
-839 0.0487237500116463
-838 0.0895027276593898
-837 0.0574690630099143
-836 0.0365711659597582
-835 0.0857087344776633
-834 0.0331819240731626
-833 0.0223208671166995
-832 0.0181230406121266
-831 0.0771036840626712
-830 0.0254800637312041
-829 0.034691486676823
-828 0.0432514079568593
-827 0.0230366465742117
-826 0.0361599585276256
-825 0.0803009754634735
-824 0.0434095808145196
-823 0.0908260248737382
-822 0.105151765957587
-821 0.0520731089806259
-820 0.0825836229808394
-819 0.0688147380935723
-818 0.0396811382707678
-817 0.0482731917819367
-816 0.0597011266052162
-815 0.0541477845958368
-814 0.0430527153569902
-813 0.0816915410761397
-812 0.0763594185960699
-811 0.0624315242939957
-810 0.136914698568398
-809 0.132039086453126
-808 0.0446379409183634
-807 0.0947535374409641
-806 0.0697461073580332
-805 0.0783001494160502
-804 0.0680222009415231
-803 0.0563291558348933
-802 0.0229351198054341
-801 0.135101136957994
-800 0.0329935569970549
-799 0.0545844755805197
-798 0.019929755840686
-797 0.113252984685519
-796 0.123891592543128
-795 0.0365623060534574
-794 0.0789412641446956
-793 0.0804396726303884
-792 0.0486224768471545
-791 0.0856641016648008
-790 0.084009929426013
-789 0.0225320419814968
-788 0.0357280991201183
-787 0.067069088951709
-786 0.0846044199805071
-785 0.0785205299775645
-784 0.0746830176097539
-783 0.0758144347357132
-782 0.0447915332638608
-781 0.0544888325484301
-780 0.0423041817657514
-779 0.125930702956142
-778 0.115020058670215
-777 0.0327674135267018
-776 0.0743193763316955
-775 0.0367000499361169
-774 0.0485549419668908
-773 0.0816431602411654
-772 0.00119023173331094
-771 0.0436053911238132
-770 0.0728081170229288
-769 0.0260245553480145
-768 0.0175616756814735
-767 0.0435125018135819
-766 0.0194117793008906
-765 0.0348792876194366
-764 0.0566582200003993
-763 0.0414729750080534
-762 0.0481810138734255
-761 0.108280539794096
-760 0.0503198927284976
-759 0.0880996038401159
-758 0.037376258784634
-757 0.0679341522005364
-756 0.0513604785722573
-755 0.0403652072680866
-754 0.0290871382831816
-753 0.0348302369063901
-752 0.0832377018659027
-751 0.168110128209367
-750 0.047458483055746
-749 0.116647527306701
-748 0.0634723475364463
-747 0.0264344613463512
-746 0.0139416800305558
-745 0.0409939386165909
-744 0.0329172607300686
-743 0.0294182179679811
-742 0.0741214926227001
-741 0.057120148251723
-740 0.0335563105453143
-739 0.00958167417884558
-738 0.0292774672574313
-737 0.0911587918693625
-736 0.0839010051895157
-735 0.0641342199154192
-734 0.0381727856397376
-733 0.103934214564014
-732 0.0255479349010583
-731 0.101554801723971
-730 0.0462531681611049
-729 0.0565812103406206
-728 0.0774628959831021
-727 0.0440520657183634
-726 0.04875391841478
-725 0.0701952751868952
-724 0.108910998894263
-723 0.0247366457846269
-722 0.0309411398656713
-721 0.0267325656260423
-720 0.0335858263433593
-719 0.0295592448303369
-718 0.0380401764955815
-717 0.0451042899773471
-716 0.0812831181523718
-715 0.0832318045502142
-714 0.0736587575580166
-713 0.082209127801133
-712 0.0896679849979498
-711 0.0352875678132476
-710 0.0404819467124267
-709 0.0387803099764883
-708 0.0221638277613375
-707 0.109048843232916
-706 0.0655060799719676
-705 0.0355925201430386
-704 0.0660776568793246
-703 0.0858861693613037
-702 0.105021280055461
-701 0.0448530225927702
-700 0.0394311497145851
-699 0.0496316166045307
-698 0.0645431821102795
-697 0.055086500764242
-696 0.0384782403463521
-695 0.0653240009211475
-694 0.0628223324008671
-693 0.0618013766640075
-692 0.025391317876092
-691 0.0255552407309228
-690 0.0322463261145026
-689 0.0477688743922249
-688 0.207249745282804
-687 0.0402014729358703
-686 0.0349676312084257
-685 0.0612125166009723
-684 0.0341506913555218
-683 0.0310336185531183
-682 0.167653507731237
-681 0.0292051945095618
-680 0.177499480879517
-679 0.0594607129564786
-678 0.110512452430335
-677 0.0584799513510185
-676 0.0735711179048521
-675 0.0595744551480159
-674 0.0675024707735755
-673 0.0449591079022016
-672 0.0332568582089173
-671 0.0265001553236759
-670 0.0637718852518607
-669 0.0789213236717833
-668 0.0582116083189237
-667 0.0469875477113873
-666 0.0727200109025356
-665 0.0443825516220334
-664 0.130332512361378
-663 0.146560661174336
-662 0.0689441274412118
-661 0.081403510552483
-660 0.0963640638107783
-659 0.128194218286521
-658 0.00624226301292955
-657 0.0406463368937832
-656 0.0679784033242412
-655 0.189786347648004
-654 0.0438070926755252
-653 0.154959124398036
-652 0.0927335974136133
-651 0.203962740925202
-650 0.123255758047346
-649 0.107249260725655
-648 0.106918144198843
-647 0.112667696386898
-646 0.0541612028512017
-645 0.270882090475956
-644 0.160453191461688
-643 0.0263585337958961
-642 0.102302204250176
-641 0.272994460600739
-640 0.0709549849256264
-639 0.16179105003187
-638 0.0102917595495603
-637 0.0641536129438096
-636 0.0379140007054343
-635 0.116367816991262
-634 0.23802493853663
-633 0.0230769470688306
-632 0.0762453933412459
-631 0.105140693102094
-630 0.120362414852741
-629 0.157545042349861
-628 0.0475455362706803
-627 0.0227867639686465
-626 0.125795794431012
-625 0.0452056185177248
-624 0.0594707777830551
-623 0.0562939828338516
-622 0.0583514433469908
-621 0.147917791062814
-620 0.0725965150994697
-619 0.113400270390256
-618 0.026652976563476
-617 0.0130853471178255
-616 0.0689442373684062
-615 0.0823684142850037
-614 0.104408407568398
-613 0.163787057489178
-612 0.0652871337428784
-611 0.0362278001455641
-610 0.101468134395527
-609 0.128831922038112
-608 0.0385961560499414
-607 0.0991237292203
-606 0.029981040442409
-605 0.03082402029274
-604 0.112641216588639
-603 0.060345986012035
-602 0.0372108955208341
-601 0.0413822556302069
-600 0.117004569068789
-599 0.0678443037938113
-598 0.0577845257616098
-597 0.043407550613151
-596 0.198409879679281
-595 0.0261645186738771
-594 0.0463161346579868
-593 0.022254850264124
-592 0.0323372375391857
-591 0.0480436342444252
-590 0.0897631291453793
-589 0.0994818523170778
-588 0.0228223474743179
-587 0.0350737384358456
-586 0.0772146442071321
-585 0.0847958935301962
-584 0.00697395175728279
-583 0.0206957693212415
-582 0.0655788304309312
-581 0.141569140322049
-580 0.027853625899229
-579 0.0547330952833491
-578 0.213513520233413
-577 0.213812634909143
-576 0.0570693366146868
-575 0.0322972896857554
-574 0.0701801788801386
-573 0.0631033021100543
-572 0.0284652020902147
-571 0.0563658425472134
-570 0.0323451809674405
-569 0.120556350705852
-568 0.0401590511634456
-567 0.065995935030153
-566 0.115373370050936
-565 0.00641888154306627
-564 0.0164610719432137
-563 0.0238255009259986
-562 0.0721192391138721
-561 0.0265782812868536
-560 0.0253706620467486
-559 0.0162547115843545
-558 0.0309411035634957
-557 0.0259887844876917
-556 0.0172249382308989
-555 0.0112108428395301
-554 0.11651779363348
-553 0.0561858066816926
-552 0.0279305763083154
-551 0.0292823505391881
-550 0.145293407701151
-549 0.0424854508762725
-548 0.0298615503000441
-547 0.0331285548943693
-546 0.116667407275644
-545 0.139139111933146
-544 0.0429145583560896
-543 0.0384268289231277
-542 0.0364118036339317
-541 0.0534752580511279
-540 0.0658964925227737
-539 0.073355021716292
-538 0.0507684484014615
-537 0.129526380618754
-536 0.0620426032436733
-535 0.129273761492881
-534 0.130778262148482
-533 0.0110712130289642
-532 0.0378218745864867
-531 0.026002802210112
-530 0.0351473500658266
-529 0.0461355126233938
-528 0.0496865474802964
-527 0.103238301967228
-526 0.0701116418042562
-525 0.0654849913470403
-524 0.0399822707151058
-523 0.0653033770008349
-522 0.119398287083733
-521 0.0815485444803237
-520 0.0798382454941702
-519 0.067635120267112
-518 0.0459933491897768
-517 0.170453742696562
-516 0.0406611361953863
-515 0.0447499364537464
-514 0.0964242857295669
-513 0.0518212760579635
-512 0.0895993882543242
-511 0.0342009253561388
-510 0.107317704147422
-509 0.0106672247940481
-508 0.0896164405546949
-507 0.0863638243358203
-506 0.117789288245121
-505 0.0837543805375077
-504 0.0590498088546132
-503 0.0391464249455253
-502 0.0189391903448344
-501 0.016110504560904
-500 0.0340381884537078
-499 0.0324712687007939
-498 0.0293883846486235
-497 0.0371070239318337
-496 0.0439922211805082
-495 0.0260489467395841
-494 0.0297687811652272
-493 0.0380499936079815
-492 0.0437102417677535
-491 0.188834763950357
-490 0.0213048200581205
-489 0.0828519529012263
-488 0.0554929913728747
-487 0.0211117777967475
-486 0.0345775672537959
-485 0.0203214043773134
-484 0.0713205692952901
-483 0.121817631095411
-482 0.0423925313336939
-481 0.0575926164978745
-480 0.071810670276662
-479 0.0388058002482398
-478 0.045649032738735
-477 0.134675419119308
-476 0.0827890661000492
-475 0.118299431440974
-474 0.0640429162763754
-473 0.0459510832128678
-472 0.0378820650852317
-471 0.0320206556498971
-470 0.0434758181108294
-469 0.0812236011644173
-468 0.0599221709358726
-467 0.138376774256078
-466 0.0653194374907064
-465 0.0312758917213964
-464 0.0491637872952969
-463 0.103137870553881
-462 0.0758002072659173
-461 0.0977172029380175
-460 0.0785255595875124
-459 0.141491226818033
-458 0.101616698891797
-457 0.0285925337547068
-456 0.136815462119993
-455 0.050427485908126
-454 0.0832310961738969
-453 0.12780694066847
-452 0.0247282918659509
-451 0.0529331661079116
-450 0.0188518532172689
-449 0.078416818419537
-448 0.0222259007769398
-447 0.0856870134390354
-446 0.119804984592634
-445 0.0303263495033632
-444 0.0414129217865932
-443 0.0614019792599561
-442 0.0801051008734215
-441 0.142221146723475
-440 0.0132092459295761
-439 0.0411736873587382
-438 0.0849852546732611
-437 0.0491072039084261
-436 0.0642016126078863
-435 0.0462320016113456
-434 0.117654896770535
-433 0.0155963928556105
-432 0.0345475127546624
-431 0.0371523769439707
-430 0.0866791948666645
-429 0.0326127127283972
-428 0.0431288376907655
-427 0.162074533496705
-426 0.0621122612313433
-425 0.0622728485762145
-424 0.145238312640427
-423 0.139087931087282
-422 0.113272419080973
-421 0.0598233806073381
-420 0.0227677452358954
-419 0.0347954154862466
-418 0.0606638543317226
-417 0.101851379217195
-416 0.0908819522471112
-415 0.102545191006288
-414 0.0814380763746001
-413 0.0577068810434286
-412 0.0305253877930935
-411 0.0283832853122143
-410 0.0687575490056097
-409 0.0713245413982778
-408 0.0830368458544812
-407 0.0275996132570068
-406 0.153359948461967
-405 0.147170998215008
-404 0.132925390492417
-403 0.058903306853178
-402 0.0283615952621547
-401 0.0558680835054874
-400 0.101986416996917
-399 0.0479266243972608
-398 0.0444438506862412
-397 0.187676414563784
-396 0.0805469208889071
-395 0.135750291732394
-394 0.0538653978383743
-393 0.189770476841803
-392 0.13792992828166
-391 0.0285420343699526
-390 0.134386398951703
-389 0.252417154253273
-388 0.0829230579621514
-387 0.0296138256383067
-386 0.00318907615049179
-385 0.127458515598222
-384 0.0779640550195295
-383 0.0663065226999263
-382 0.0839723101190306
-381 0.0980417265212296
-380 0.0407198823247884
-379 0.0741042671620849
-378 0.0727268234647763
-377 0.141810841403537
-376 0.0415138634038334
-375 0.126030641334613
-374 0.0420468364921218
-373 0.056061638691417
-372 0.00823068466019464
-371 0.0303109220372035
-370 0.1007154864724
-369 0.0557501416744784
-368 0.0532095071017533
-367 0.0526658250072865
-366 0.0880384469010886
-365 0.119131044940241
-364 0.0584857786945431
-363 0.042162008863957
-362 0.109038370888161
-361 0.0369789931854146
-360 0.0353650622312821
-359 0.0498666486051279
-358 0.101408896711397
-357 0.0565075328884385
-356 0.0680521484358905
-355 0.0480596610912439
-354 0.0289817985176137
-353 0.0483421433568358
-352 0.0417012880194809
-351 0.118315410139972
-350 0.0409532071021867
-349 0.044007569635981
-348 0.050605868981261
-347 0.115399487569244
-346 0.0355806357578291
-345 0.102113974220783
-344 0.0860572101354396
-343 0.0232415240751159
-342 0.0809896324362643
-341 0.111875205697411
-340 0.0449228670677285
-339 0.0350020212906071
-338 0.0464892099215051
-337 0.0761043174017628
-336 0.0363231297583161
-335 0.0305479762799197
-334 0.060204059361813
-333 0.037853637406999
-332 0.045280048276857
-331 0.0695492202757461
-330 0.15344493052569
-329 0.0171634450645334
-328 0.12851463286529
-327 0.0476462018917893
-326 0.0234845372873507
-325 0.0675881172094197
-324 0.0933492619254664
-323 0.0688511108660492
-322 0.113218561756015
-321 0.055941478221749
-320 0.113127481608018
-319 0.0968216518649212
-318 0.0517372576740764
-317 0.0648849406007213
-316 0.0363532799569555
-315 0.101033720387033
-314 0.0810614034207147
-313 0.0640994462791363
-312 0.0300939915311522
-311 0.110584407530835
-310 0.1290461364073
-309 0.154787201671342
-308 0.0922250017047783
-307 0.102092365161125
-306 0.117818268675515
-305 0.0700168735856545
-304 0.0496511096301528
-303 0.0654171470823534
-302 0.108010016014733
-301 0.0720366997590161
-300 0.0648341316060661
-299 0.0368909773780221
-298 0.0538413254711917
-297 0.0506454352919804
-296 0.0518828944990641
-295 0.0298108417445457
-294 0.028103188444156
-293 0.0476335753935682
-292 0.0230529825202292
-291 0.088646867284005
-290 0.0869717996951633
-289 0.103028501929738
-288 0.0114671312327126
-287 0.0537842299879536
-286 0.0372292668086667
-285 0.0449059911612228
-284 0.0207818240930743
-283 0.0256812834202269
-282 0.0707551346261714
-281 0.0496458291856873
-280 0.0290221657216085
-279 0.043490097650367
-278 0.0790924057788212
-277 0.0332514875671377
-276 0.0565334363935446
-275 0.0414649611755372
-274 0.0485476794905667
-273 0.0297475608439722
-272 0.0371873725235057
-271 0.0600154313232317
-270 0.125768793185146
-269 0.0334662542702444
-268 0.0614563188902336
-267 0.0381187766184748
-266 0.0561283473918226
-265 0.0314977042393511
-264 0.0293009773646581
-263 0.0517968869464081
-262 0.0643071192822046
-261 0.043155775583178
-260 0.0479044039760583
-259 0.0870947316518866
-258 0.0768164113955622
-257 0.111816752414286
-256 0.0473911209606567
-255 0.0809210253426521
-254 0.0320256555242381
-253 0.0358497716696509
-252 0.0725790054078062
-251 0.0502423765769857
-250 0.0314672249581587
-249 0.048148184580732
-248 0.017468147597579
-247 0.092205646216673
-246 0.121549744239331
-245 0.0580896899151069
-244 0.0463788311552849
-243 0.0239482866828133
-242 0.046499223430476
-241 0.0479863480147877
-240 0.039514734365978
-239 0.0324911993870834
-238 0.0766918523312052
-237 0.0393827584598164
-236 0.0453841045353713
-235 0.0399986967545754
-234 0.0473843412268902
-233 0.0555701939571415
-232 0.0505509745935759
-231 0.0597284418813595
-230 0.0468914249271595
-229 0.0163400635894841
-228 0.054395192310767
-227 0.0225755704444176
-226 0.0175871846128596
-225 0.137407720360582
-224 0.0388938510175392
-223 0.0541235057895351
-222 0.0377620605363238
-221 0.0233570670155523
-220 0.041894604089495
-219 0.0577183067776106
-218 0.0282533481412947
-217 0.053981496212938
-216 0.0557476585312024
-215 0.0210672515171124
-214 0.0929090448425996
-213 0.0515944416966383
-212 0.0261689762381304
-211 0.0312822653884115
-210 0.0449804282836855
-209 0.0294611083778961
-208 0.070215515212452
-207 0.0674569653551046
-206 0.0455566086935682
-205 0.0460993267716018
-204 0.049362849386499
-203 0.0415082314863444
-202 0.055443293601688
-201 0.0523536981824574
-200 0.0430416444822925
-199 0.0374246315853754
-198 0.0375125001994278
-197 0.0363304653666382
-196 0.0569773025304619
-195 0.0343113795119068
-194 0.0236189865331509
-193 0.0190624500424687
-192 0.082601732435982
-191 0.0480598931111082
-190 0.0438821000960796
-189 0.0563835110506444
-188 0.0430122688314839
-187 0.0563579505093172
-186 0.0639885013698685
-185 0.0314471309032872
-184 0.039221032736815
-183 0.0350902014352856
-182 0.040287075230445
-181 0.0374024170027107
-180 0.0589510223801092
-179 0.0653867323191563
-178 0.0428826887219992
-177 0.0419921140900429
-176 0.0920282140558614
-175 0.0671424918610195
-174 0.0388975129356128
-173 0.0518793440421851
-172 0.0492221897180041
-171 0.0383680144075139
-170 0.0603994764321413
-169 0.0650677340581014
-168 0.0357607744716397
-167 0.0605400488971755
-166 0.0737366112256924
-165 0.023143764311669
-164 0.0265797774769599
-163 0.0700805923854759
-162 0.0337399180950274
-161 0.0274590468560103
-160 0.0835437483576683
-159 0.0580739761235218
-158 0.0410189447012818
-157 0.0498359855703406
-156 0.106334345162617
-155 0.144425410324331
-154 0.093218254642136
-153 0.0674945635619852
-152 0.0643952038060904
-151 0.0353466053405614
-150 0.0399153283906423
-149 0.0580528214422582
-148 0.0309981941771994
-147 0.0643632664035289
-146 0.0383456202849996
-145 0.0369630219056657
-144 0.0607678556239424
-143 0.101297026127621
-142 0.0345908145348632
-141 0.044056818183661
-140 0.0522055222153919
-139 0.0586039406115577
-138 0.0414616380259077
-137 0.0446732690850533
-136 0.0297579724573348
-135 0.0357487881648575
-134 0.0333623882895386
-133 0.0423048031612311
-132 0.0589285393004249
-131 0.0550922584586999
-130 0.0316069954977467
-129 0.0704278998732497
-128 0.0485086521101448
-127 0.0756361422085809
-126 0.03518845620206
-125 0.0293969277874824
-124 0.0353767057814349
-123 0.0872816841876673
-122 0.05784366754744
-121 0.0493927218137214
-120 0.0442204606102295
-119 0.0529743031868616
-118 0.0714530338303344
-117 0.0324556609366828
-116 0.0429011718463487
-115 0.0661432424093575
-114 0.0380996166893003
-113 0.0759331449151109
-112 0.0295491578214564
-111 0.0441752325251842
-110 0.038338573996971
-109 0.0368108640568519
-108 0.0435768230509893
-107 0.0581769224336707
-106 0.0622069748443281
-105 0.0563505480182385
-104 0.0515522977800024
-103 0.0305855468166605
-102 0.0607511371550902
-101 0.027896706940567
-100 0.0617612161947193
-99 0.0586851200224332
-98 0.0787438119259518
-97 0.0542633123153952
-96 0.0268448787812799
-95 0.0415485444434728
-94 0.0408496413741241
-93 0.0587529955638556
-92 0.0805791249569533
-91 0.0390469675215662
-90 0.0349730664376717
-89 0.0393943773027556
-88 0.0668835121659732
-87 0.060349656208687
-86 0.0680235118127979
-85 0.0280141485805656
-84 0.0920608339607805
-83 0.037164537604895
-82 0.0621218161201539
-81 0.104831281458075
-80 0.0380605037559968
-79 0.0321260861676393
-78 0.0939612095108242
-77 0.0400951034342443
-76 0.060967155836524
-75 0.0212956540961816
-74 0.0291862824415614
-73 0.0413555446514061
-72 0.0506881421211658
-71 0.0553720318792617
-70 0.0842244708145549
-69 0.0816104613516647
-68 0.083595173364501
-67 0.0671374965176758
-66 0.117185230894596
-65 0.105797966573434
-64 0.0755800375543617
-63 0.0470702745322413
-62 0.0512543515729947
-61 0.138690615785815
-60 0.107797856047712
-59 0.00684856756622098
-58 0.0686836288846852
-57 0.0289576833965567
-56 0.0385382715611794
-55 0.0557939158356591
-54 0.0848595030297672
-53 0.0673498491744855
-52 0.0632760351920363
-51 0.054687963038882
-50 0.151633707079351
-49 0.0568648120124399
-48 0.0483253276167177
-47 0.0770751812039268
-46 0.0519189492609579
-45 0.094806675068152
-44 0.0485844028742051
-43 0.0518116450179621
-42 0.104922054270865
-41 0.0956474940623185
-40 0.0526650448048305
-39 0.0489420461441552
-38 0.0819422588988574
-37 0.0659805071891877
-36 0.0592682799874157
-35 0.1256757525616
-34 0.153552293789175
-33 0.1869143843907
-32 0.0640308580988178
-31 0.131040867318915
-30 0.189202702751027
-29 0.0787519949152781
-28 0.0834790465740758
-27 0.223960475017173
-26 0.103803470366936
-25 0.103950080088909
-24 0.0661095969910807
-23 0.0986177597469857
-22 0.0948273197224953
-21 0.1124628251388
-20 0.150934606408391
-19 0.0925931218481672
-18 0.132419061981086
-17 0.147666145445113
-16 0.151409906303959
-15 0.167665528087817
-14 0.284161764849351
-13 0.135782568253105
-12 0.115876249885178
-11 0.139743701559678
-10 0.236307368503769
-9 0.125158751458371
-8 0.229485237445832
-7 0.211282910839754
-6 0.159344342073643
-5 0.259341181785806
-4 0.392141103263266
-3 0.435966355350462
-2 0.496874112197358
-1 0.737949676663736
0 10.765084962588   %10 times smaller
1 0.737949676663736
2 0.496874112197358
3 0.435966355350462
4 0.392141103263266
5 0.259341181785806
6 0.159344342073643
7 0.211282910839754
8 0.229485237445832
9 0.125158751458371
10 0.236307368503769
11 0.139743701559678
12 0.115876249885178
13 0.135782568253105
14 0.284161764849351
15 0.167665528087817
16 0.151409906303959
17 0.147666145445113
18 0.132419061981086
19 0.0925931218481672
20 0.150934606408391
21 0.1124628251388
22 0.0948273197224953
23 0.0986177597469857
24 0.0661095969910807
25 0.103950080088909
26 0.103803470366936
27 0.223960475017173
28 0.0834790465740758
29 0.0787519949152781
30 0.189202702751027
31 0.131040867318915
32 0.0640308580988178
33 0.1869143843907
34 0.153552293789175
35 0.1256757525616
36 0.0592682799874157
37 0.0659805071891877
38 0.0819422588988574
39 0.0489420461441552
40 0.0526650448048305
41 0.0956474940623185
42 0.104922054270865
43 0.0518116450179621
44 0.0485844028742051
45 0.094806675068152
46 0.0519189492609579
47 0.0770751812039268
48 0.0483253276167177
49 0.0568648120124399
50 0.151633707079351
51 0.054687963038882
52 0.0632760351920363
53 0.0673498491744855
54 0.0848595030297672
55 0.0557939158356591
56 0.0385382715611794
57 0.0289576833965567
58 0.0686836288846852
59 0.00684856756622098
60 0.107797856047712
61 0.138690615785815
62 0.0512543515729947
63 0.0470702745322413
64 0.0755800375543617
65 0.105797966573434
66 0.117185230894596
67 0.0671374965176758
68 0.083595173364501
69 0.0816104613516647
70 0.0842244708145549
71 0.0553720318792617
72 0.0506881421211658
73 0.0413555446514061
74 0.0291862824415614
75 0.0212956540961816
76 0.060967155836524
77 0.0400951034342443
78 0.0939612095108242
79 0.0321260861676393
80 0.0380605037559968
81 0.104831281458075
82 0.0621218161201539
83 0.037164537604895
84 0.0920608339607805
85 0.0280141485805656
86 0.0680235118127979
87 0.060349656208687
88 0.0668835121659732
89 0.0393943773027556
90 0.0349730664376717
91 0.0390469675215662
92 0.0805791249569533
93 0.0587529955638556
94 0.0408496413741241
95 0.0415485444434728
96 0.0268448787812799
97 0.0542633123153952
98 0.0787438119259518
99 0.0586851200224332
100 0.0617612161947193
101 0.027896706940567
102 0.0607511371550902
103 0.0305855468166605
104 0.0515522977800024
105 0.0563505480182385
106 0.0622069748443281
107 0.0581769224336707
108 0.0435768230509893
109 0.0368108640568519
110 0.038338573996971
111 0.0441752325251842
112 0.0295491578214564
113 0.0759331449151109
114 0.0380996166893003
115 0.0661432424093575
116 0.0429011718463487
117 0.0324556609366828
118 0.0714530338303344
119 0.0529743031868616
120 0.0442204606102295
121 0.0493927218137214
122 0.05784366754744
123 0.0872816841876673
124 0.0353767057814349
125 0.0293969277874824
126 0.03518845620206
127 0.0756361422085809
128 0.0485086521101448
129 0.0704278998732497
130 0.0316069954977467
131 0.0550922584586999
132 0.0589285393004249
133 0.0423048031612311
134 0.0333623882895386
135 0.0357487881648575
136 0.0297579724573348
137 0.0446732690850533
138 0.0414616380259077
139 0.0586039406115577
140 0.0522055222153919
141 0.044056818183661
142 0.0345908145348632
143 0.101297026127621
144 0.0607678556239424
145 0.0369630219056657
146 0.0383456202849996
147 0.0643632664035289
148 0.0309981941771994
149 0.0580528214422582
150 0.0399153283906423
151 0.0353466053405614
152 0.0643952038060904
153 0.0674945635619852
154 0.093218254642136
155 0.144425410324331
156 0.106334345162617
157 0.0498359855703406
158 0.0410189447012818
159 0.0580739761235218
160 0.0835437483576683
161 0.0274590468560103
162 0.0337399180950274
163 0.0700805923854759
164 0.0265797774769599
165 0.023143764311669
166 0.0737366112256924
167 0.0605400488971755
168 0.0357607744716397
169 0.0650677340581014
170 0.0603994764321413
171 0.0383680144075139
172 0.0492221897180041
173 0.0518793440421851
174 0.0388975129356128
175 0.0671424918610195
176 0.0920282140558614
177 0.0419921140900429
178 0.0428826887219992
179 0.0653867323191563
180 0.0589510223801092
181 0.0374024170027107
182 0.040287075230445
183 0.0350902014352856
184 0.039221032736815
185 0.0314471309032872
186 0.0639885013698685
187 0.0563579505093172
188 0.0430122688314839
189 0.0563835110506444
190 0.0438821000960796
191 0.0480598931111082
192 0.082601732435982
193 0.0190624500424687
194 0.0236189865331509
195 0.0343113795119068
196 0.0569773025304619
197 0.0363304653666382
198 0.0375125001994278
199 0.0374246315853754
200 0.0430416444822925
201 0.0523536981824574
202 0.055443293601688
203 0.0415082314863444
204 0.049362849386499
205 0.0460993267716018
206 0.0455566086935682
207 0.0674569653551046
208 0.070215515212452
209 0.0294611083778961
210 0.0449804282836855
211 0.0312822653884115
212 0.0261689762381304
213 0.0515944416966383
214 0.0929090448425996
215 0.0210672515171124
216 0.0557476585312024
217 0.053981496212938
218 0.0282533481412947
219 0.0577183067776106
220 0.041894604089495
221 0.0233570670155523
222 0.0377620605363238
223 0.0541235057895351
224 0.0388938510175392
225 0.137407720360582
226 0.0175871846128596
227 0.0225755704444176
228 0.054395192310767
229 0.0163400635894841
230 0.0468914249271595
231 0.0597284418813595
232 0.0505509745935759
233 0.0555701939571415
234 0.0473843412268902
235 0.0399986967545754
236 0.0453841045353713
237 0.0393827584598164
238 0.0766918523312052
239 0.0324911993870834
240 0.039514734365978
241 0.0479863480147877
242 0.046499223430476
243 0.0239482866828133
244 0.0463788311552849
245 0.0580896899151069
246 0.121549744239331
247 0.092205646216673
248 0.017468147597579
249 0.048148184580732
250 0.0314672249581587
251 0.0502423765769857
252 0.0725790054078062
253 0.0358497716696509
254 0.0320256555242381
255 0.0809210253426521
256 0.0473911209606567
257 0.111816752414286
258 0.0768164113955622
259 0.0870947316518866
260 0.0479044039760583
261 0.043155775583178
262 0.0643071192822046
263 0.0517968869464081
264 0.0293009773646581
265 0.0314977042393511
266 0.0561283473918226
267 0.0381187766184748
268 0.0614563188902336
269 0.0334662542702444
270 0.125768793185146
271 0.0600154313232317
272 0.0371873725235057
273 0.0297475608439722
274 0.0485476794905667
275 0.0414649611755372
276 0.0565334363935446
277 0.0332514875671377
278 0.0790924057788212
279 0.043490097650367
280 0.0290221657216085
281 0.0496458291856873
282 0.0707551346261714
283 0.0256812834202269
284 0.0207818240930743
285 0.0449059911612228
286 0.0372292668086667
287 0.0537842299879536
288 0.0114671312327126
289 0.103028501929738
290 0.0869717996951633
291 0.088646867284005
292 0.0230529825202292
293 0.0476335753935682
294 0.028103188444156
295 0.0298108417445457
296 0.0518828944990641
297 0.0506454352919804
298 0.0538413254711917
299 0.0368909773780221
300 0.0648341316060661
301 0.0720366997590161
302 0.108010016014733
303 0.0654171470823534
304 0.0496511096301528
305 0.0700168735856545
306 0.117818268675515
307 0.102092365161125
308 0.0922250017047783
309 0.154787201671342
310 0.1290461364073
311 0.110584407530835
312 0.0300939915311522
313 0.0640994462791363
314 0.0810614034207147
315 0.101033720387033
316 0.0363532799569555
317 0.0648849406007213
318 0.0517372576740764
319 0.0968216518649212
320 0.113127481608018
321 0.055941478221749
322 0.113218561756015
323 0.0688511108660492
324 0.0933492619254664
325 0.0675881172094197
326 0.0234845372873507
327 0.0476462018917893
328 0.12851463286529
329 0.0171634450645334
330 0.15344493052569
331 0.0695492202757461
332 0.045280048276857
333 0.037853637406999
334 0.060204059361813
335 0.0305479762799197
336 0.0363231297583161
337 0.0761043174017628
338 0.0464892099215051
339 0.0350020212906071
340 0.0449228670677285
341 0.111875205697411
342 0.0809896324362643
343 0.0232415240751159
344 0.0860572101354396
345 0.102113974220783
346 0.0355806357578291
347 0.115399487569244
348 0.050605868981261
349 0.044007569635981
350 0.0409532071021867
351 0.118315410139972
352 0.0417012880194809
353 0.0483421433568358
354 0.0289817985176137
355 0.0480596610912439
356 0.0680521484358905
357 0.0565075328884385
358 0.101408896711397
359 0.0498666486051279
360 0.0353650622312821
361 0.0369789931854146
362 0.109038370888161
363 0.042162008863957
364 0.0584857786945431
365 0.119131044940241
366 0.0880384469010886
367 0.0526658250072865
368 0.0532095071017533
369 0.0557501416744784
370 0.1007154864724
371 0.0303109220372035
372 0.00823068466019464
373 0.056061638691417
374 0.0420468364921218
375 0.126030641334613
376 0.0415138634038334
377 0.141810841403537
378 0.0727268234647763
379 0.0741042671620849
380 0.0407198823247884
381 0.0980417265212296
382 0.0839723101190306
383 0.0663065226999263
384 0.0779640550195295
385 0.127458515598222
386 0.00318907615049179
387 0.0296138256383067
388 0.0829230579621514
389 0.252417154253273
390 0.134386398951703
391 0.0285420343699526
392 0.13792992828166
393 0.189770476841803
394 0.0538653978383743
395 0.135750291732394
396 0.0805469208889071
397 0.187676414563784
398 0.0444438506862412
399 0.0479266243972608
400 0.101986416996917
401 0.0558680835054874
402 0.0283615952621547
403 0.058903306853178
404 0.132925390492417
405 0.147170998215008
406 0.153359948461967
407 0.0275996132570068
408 0.0830368458544812
409 0.0713245413982778
410 0.0687575490056097
411 0.0283832853122143
412 0.0305253877930935
413 0.0577068810434286
414 0.0814380763746001
415 0.102545191006288
416 0.0908819522471112
417 0.101851379217195
418 0.0606638543317226
419 0.0347954154862466
420 0.0227677452358954
421 0.0598233806073381
422 0.113272419080973
423 0.139087931087282
424 0.145238312640427
425 0.0622728485762145
426 0.0621122612313433
427 0.162074533496705
428 0.0431288376907655
429 0.0326127127283972
430 0.0866791948666645
431 0.0371523769439707
432 0.0345475127546624
433 0.0155963928556105
434 0.117654896770535
435 0.0462320016113456
436 0.0642016126078863
437 0.0491072039084261
438 0.0849852546732611
439 0.0411736873587382
440 0.0132092459295761
441 0.142221146723475
442 0.0801051008734215
443 0.0614019792599561
444 0.0414129217865932
445 0.0303263495033632
446 0.119804984592634
447 0.0856870134390354
448 0.0222259007769398
449 0.078416818419537
450 0.0188518532172689
451 0.0529331661079116
452 0.0247282918659509
453 0.12780694066847
454 0.0832310961738969
455 0.050427485908126
456 0.136815462119993
457 0.0285925337547068
458 0.101616698891797
459 0.141491226818033
460 0.0785255595875124
461 0.0977172029380175
462 0.0758002072659173
463 0.103137870553881
464 0.0491637872952969
465 0.0312758917213964
466 0.0653194374907064
467 0.138376774256078
468 0.0599221709358726
469 0.0812236011644173
470 0.0434758181108294
471 0.0320206556498971
472 0.0378820650852317
473 0.0459510832128678
474 0.0640429162763754
475 0.118299431440974
476 0.0827890661000492
477 0.134675419119308
478 0.045649032738735
479 0.0388058002482398
480 0.071810670276662
481 0.0575926164978745
482 0.0423925313336939
483 0.121817631095411
484 0.0713205692952901
485 0.0203214043773134
486 0.0345775672537959
487 0.0211117777967475
488 0.0554929913728747
489 0.0828519529012263
490 0.0213048200581205
491 0.188834763950357
492 0.0437102417677535
493 0.0380499936079815
494 0.0297687811652272
495 0.0260489467395841
496 0.0439922211805082
497 0.0371070239318337
498 0.0293883846486235
499 0.0324712687007939
500 0.0340381884537078
501 0.016110504560904
502 0.0189391903448344
503 0.0391464249455253
504 0.0590498088546132
505 0.0837543805375077
506 0.117789288245121
507 0.0863638243358203
508 0.0896164405546949
509 0.0106672247940481
510 0.107317704147422
511 0.0342009253561388
512 0.0895993882543242
513 0.0518212760579635
514 0.0964242857295669
515 0.0447499364537464
516 0.0406611361953863
517 0.170453742696562
518 0.0459933491897768
519 0.067635120267112
520 0.0798382454941702
521 0.0815485444803237
522 0.119398287083733
523 0.0653033770008349
524 0.0399822707151058
525 0.0654849913470403
526 0.0701116418042562
527 0.103238301967228
528 0.0496865474802964
529 0.0461355126233938
530 0.0351473500658266
531 0.026002802210112
532 0.0378218745864867
533 0.0110712130289642
534 0.130778262148482
535 0.129273761492881
536 0.0620426032436733
537 0.129526380618754
538 0.0507684484014615
539 0.073355021716292
540 0.0658964925227737
541 0.0534752580511279
542 0.0364118036339317
543 0.0384268289231277
544 0.0429145583560896
545 0.139139111933146
546 0.116667407275644
547 0.0331285548943693
548 0.0298615503000441
549 0.0424854508762725
550 0.145293407701151
551 0.0292823505391881
552 0.0279305763083154
553 0.0561858066816926
554 0.11651779363348
555 0.0112108428395301
556 0.0172249382308989
557 0.0259887844876917
558 0.0309411035634957
559 0.0162547115843545
560 0.0253706620467486
561 0.0265782812868536
562 0.0721192391138721
563 0.0238255009259986
564 0.0164610719432137
565 0.00641888154306627
566 0.115373370050936
567 0.065995935030153
568 0.0401590511634456
569 0.120556350705852
570 0.0323451809674405
571 0.0563658425472134
572 0.0284652020902147
573 0.0631033021100543
574 0.0701801788801386
575 0.0322972896857554
576 0.0570693366146868
577 0.213812634909143
578 0.213513520233413
579 0.0547330952833491
580 0.027853625899229
581 0.141569140322049
582 0.0655788304309312
583 0.0206957693212415
584 0.00697395175728279
585 0.0847958935301962
586 0.0772146442071321
587 0.0350737384358456
588 0.0228223474743179
589 0.0994818523170778
590 0.0897631291453793
591 0.0480436342444252
592 0.0323372375391857
593 0.022254850264124
594 0.0463161346579868
595 0.0261645186738771
596 0.198409879679281
597 0.043407550613151
598 0.0577845257616098
599 0.0678443037938113
600 0.117004569068789
601 0.0413822556302069
602 0.0372108955208341
603 0.060345986012035
604 0.112641216588639
605 0.03082402029274
606 0.029981040442409
607 0.0991237292203
608 0.0385961560499414
609 0.128831922038112
610 0.101468134395527
611 0.0362278001455641
612 0.0652871337428784
613 0.163787057489178
614 0.104408407568398
615 0.0823684142850037
616 0.0689442373684062
617 0.0130853471178255
618 0.026652976563476
619 0.113400270390256
620 0.0725965150994697
621 0.147917791062814
622 0.0583514433469908
623 0.0562939828338516
624 0.0594707777830551
625 0.0452056185177248
626 0.125795794431012
627 0.0227867639686465
628 0.0475455362706803
629 0.157545042349861
630 0.120362414852741
631 0.105140693102094
632 0.0762453933412459
633 0.0230769470688306
634 0.23802493853663
635 0.116367816991262
636 0.0379140007054343
637 0.0641536129438096
638 0.0102917595495603
639 0.16179105003187
640 0.0709549849256264
641 0.272994460600739
642 0.102302204250176
643 0.0263585337958961
644 0.160453191461688
645 0.270882090475956
646 0.0541612028512017
647 0.112667696386898
648 0.106918144198843
649 0.107249260725655
650 0.123255758047346
651 0.203962740925202
652 0.0927335974136133
653 0.154959124398036
654 0.0438070926755252
655 0.189786347648004
656 0.0679784033242412
657 0.0406463368937832
658 0.00624226301292955
659 0.128194218286521
660 0.0963640638107783
661 0.081403510552483
662 0.0689441274412118
663 0.146560661174336
664 0.130332512361378
665 0.0443825516220334
666 0.0727200109025356
667 0.0469875477113873
668 0.0582116083189237
669 0.0789213236717833
670 0.0637718852518607
671 0.0265001553236759
672 0.0332568582089173
673 0.0449591079022016
674 0.0675024707735755
675 0.0595744551480159
676 0.0735711179048521
677 0.0584799513510185
678 0.110512452430335
679 0.0594607129564786
680 0.177499480879517
681 0.0292051945095618
682 0.167653507731237
683 0.0310336185531183
684 0.0341506913555218
685 0.0612125166009723
686 0.0349676312084257
687 0.0402014729358703
688 0.207249745282804
689 0.0477688743922249
690 0.0322463261145026
691 0.0255552407309228
692 0.025391317876092
693 0.0618013766640075
694 0.0628223324008671
695 0.0653240009211475
696 0.0384782403463521
697 0.055086500764242
698 0.0645431821102795
699 0.0496316166045307
700 0.0394311497145851
701 0.0448530225927702
702 0.105021280055461
703 0.0858861693613037
704 0.0660776568793246
705 0.0355925201430386
706 0.0655060799719676
707 0.109048843232916
708 0.0221638277613375
709 0.0387803099764883
710 0.0404819467124267
711 0.0352875678132476
712 0.0896679849979498
713 0.082209127801133
714 0.0736587575580166
715 0.0832318045502142
716 0.0812831181523718
717 0.0451042899773471
718 0.0380401764955815
719 0.0295592448303369
720 0.0335858263433593
721 0.0267325656260423
722 0.0309411398656713
723 0.0247366457846269
724 0.108910998894263
725 0.0701952751868952
726 0.04875391841478
727 0.0440520657183634
728 0.0774628959831021
729 0.0565812103406206
730 0.0462531681611049
731 0.101554801723971
732 0.0255479349010583
733 0.103934214564014
734 0.0381727856397376
735 0.0641342199154192
736 0.0839010051895157
737 0.0911587918693625
738 0.0292774672574313
739 0.00958167417884558
740 0.0335563105453143
741 0.057120148251723
742 0.0741214926227001
743 0.0294182179679811
744 0.0329172607300686
745 0.0409939386165909
746 0.0139416800305558
747 0.0264344613463512
748 0.0634723475364463
749 0.116647527306701
750 0.047458483055746
751 0.168110128209367
752 0.0832377018659027
753 0.0348302369063901
754 0.0290871382831816
755 0.0403652072680866
756 0.0513604785722573
757 0.0679341522005364
758 0.037376258784634
759 0.0880996038401159
760 0.0503198927284976
761 0.108280539794096
762 0.0481810138734255
763 0.0414729750080534
764 0.0566582200003993
765 0.0348792876194366
766 0.0194117793008906
767 0.0435125018135819
768 0.0175616756814735
769 0.0260245553480145
770 0.0728081170229288
771 0.0436053911238132
772 0.00119023173331094
773 0.0816431602411654
774 0.0485549419668908
775 0.0367000499361169
776 0.0743193763316955
777 0.0327674135267018
778 0.115020058670215
779 0.125930702956142
780 0.0423041817657514
781 0.0544888325484301
782 0.0447915332638608
783 0.0758144347357132
784 0.0746830176097539
785 0.0785205299775645
786 0.0846044199805071
787 0.067069088951709
788 0.0357280991201183
789 0.0225320419814968
790 0.084009929426013
791 0.0856641016648008
792 0.0486224768471545
793 0.0804396726303884
794 0.0789412641446956
795 0.0365623060534574
796 0.123891592543128
797 0.113252984685519
798 0.019929755840686
799 0.0545844755805197
800 0.0329935569970549
801 0.135101136957994
802 0.0229351198054341
803 0.0563291558348933
804 0.0680222009415231
805 0.0783001494160502
806 0.0697461073580332
807 0.0947535374409641
808 0.0446379409183634
809 0.132039086453126
810 0.136914698568398
811 0.0624315242939957
812 0.0763594185960699
813 0.0816915410761397
814 0.0430527153569902
815 0.0541477845958368
816 0.0597011266052162
817 0.0482731917819367
818 0.0396811382707678
819 0.0688147380935723
820 0.0825836229808394
821 0.0520731089806259
822 0.105151765957587
823 0.0908260248737382
824 0.0434095808145196
825 0.0803009754634735
826 0.0361599585276256
827 0.0230366465742117
828 0.0432514079568593
829 0.034691486676823
830 0.0254800637312041
831 0.0771036840626712
832 0.0181230406121266
833 0.0223208671166995
834 0.0331819240731626
835 0.0857087344776633
836 0.0365711659597582
837 0.0574690630099143
838 0.0895027276593898
839 0.0487237500116463
840 0.0810589039056767
841 0.0430701915451695
842 0.0448063416236244
843 0.053511392274681
844 0.0489547280954823
845 0.108101713540006
846 0.047460813795751
847 0.0484350730070412
848 0.0436341443479938
849 0.0785227194756133
850 0.0718794169507561
851 0.0480800519283233
852 0.0274359400050691
853 0.033598052724068
854 0.0807143192884985
855 0.095486954426827
856 0.031110470364658
857 0.0253076758483391
858 0.0377564423744682
859 0.0917870140281301
860 0.0463983585285443
861 0.0350651007234328
862 0.028682288702377
863 0.0369725940951296
864 0.0436748792730639
865 0.0745390231608641
866 0.0423214532364132
867 0.0547293956899646
868 0.0580361747817908
869 0.0358867080071066
870 0.0303259071933888
871 0.0259093507982162
872 0.106613835362633
873 0.0705598531106801
874 0.0414676000577359
875 0.0357737241790024
876 0.0413952037287425
877 0.0464308924359472
878 0.0729639957943549
879 0.0272012057625844
880 0.0778071004713998
881 0.14269674937261
882 0.0800598022376407
883 0.0328371675755981
884 0.0380350318442917
885 0.0541973926613947
886 0.0367555763279601
887 0.0303121245513603
888 0.0294158683453292
889 0.0312535567071647
890 0.0347963741108292
891 0.0561130800149684
892 0.074285527782294
893 0.0732593678945143
894 0.0702504195292604
895 0.0413254288813817
896 0.0430175376295056
897 0.040726257003083
898 0.0451894099688109
899 0.0974546088038577
900 0.0288342115229513
901 0.0235962375814796
902 0.0630072303040764
903 0.0458778934767747
904 0.0832347092121796
905 0.0424882140295207
906 0.0705693672691728
907 0.0879835301319541
908 0.0247456833648776
909 0.0132957492666249
910 0.0679584047711855
911 0.037721270030381
912 0.0173761066973451
913 0.04631718706091
914 0.0500147711570358
915 0.0872650152820516
916 0.0273706158474422
917 0.0279944089375916
918 0.0765309914165894
919 0.0863878398336653
920 0.0399073329740511
921 0.105706213029802
922 0.0496481137830954
923 0.0954141157152704
924 0.0801330946846837
925 0.0644825546302292
926 0.0252993536947621
927 0.0735589881028223
928 0.0628595382773872
929 0.0395823538156517
930 0.0295002035996352
931 0.0439661685765216
932 0.042130430413437
933 0.0334432951418168
934 0.0341653382388003
935 0.0524861624957894
936 0.045788943476292
937 0.0587084111334221
938 0.0307772861155405
939 0.0689317219833507
940 0.0825328869740858
941 0.0309786981518796
942 0.0365403630160315
943 0.0546909526252304
944 0.0574938952865655
945 0.0709480413628017
946 0.0538933521790455
947 0.0596753874990013
948 0.039724356967754
949 0.126942897171641
950 0.00946091158964267
951 0.0383368558651546
952 0.0649739790213457
953 0.0537203510989778
954 0.0430573482627529
955 0.0301209958563555
956 0.0496698165918571
957 0.025191008305252
958 0.108435495568307
959 0.0315774018917779
960 0.0608919661811746
961 0.0765548375361234
962 0.0320564280338186
963 0.0609022406691894
964 0.0557797389956266
965 0.0300003217280852
966 0.0693945831129062
967 0.0220976901695405
968 0.0972317389982236
969 0.0238175447984542
970 0.0291017709133236
971 0.0252317216558587
972 0.0292404662716209
973 0.083160211367129
974 0.0225239105175982
975 0.0314884110195043
976 0.0237638857474728
977 0.0546000305315128
978 0.0224658357616628
979 0.0596466719572019
980 0.0395331184852901
981 0.0427961640124237
982 0.0551187431804795
983 0.087062434555801
984 0.027412090187343
985 0.0309202999574011
986 0.0191605997208811
987 0.0213267601985616
988 0.034281569754127
989 0.040956986738177
990 0.026515969933174
991 0.0332521566910546
992 0.0572902734977632
993 0.0662356953097029
994 0.0144137788137703
995 0.0540207008504713
996 0.0233296741387128
997 0.0621586383290746
998 0.0320297194561137
999 0.0532168180030121


==> hdata.txt <==
xdata ydata
1 6.29447372786358
2 8.11583874151238
3 -7.46026367412988
4 8.26751712278039
5 2.64718492450819
6 -8.04919190001181
7 -4.43003562265903
8 0.937630384099677
9 9.15013670868595
10 9.29777070398553
11 -6.84773836644903
12 9.41185563521231
13 9.14333896485891
14 -0.292487025543176
15 6.005609377776

==> spinDatabulkw10.txt <==
xdat ydat xdatt ydatt
5.63943355703919 0.0784467188440698 5.24 0.0847457627118644
6.27886711407839 0.0807645996387718 5.90666666666667 0.0809792843691149
6.91830067111758 0.0902468392534618 6.57333333333333 0.0772128060263653
7.55773422815677 0.067730282962071 7.24 0.0734463276836158
8.19716778519596 0.0676399759181216 7.90666666666667 0.0696798493408663
8.83660134223516 0.0637266706803131 8.57333333333333 0.0659133709981167
9.47603489927435 0.0562913907284768 9.24 0.0621468926553672
10.1154684563135 0.0532510535821794 9.90666666666667 0.0583804143126177
10.7549020133527 0.0523780854906683 10.5733333333333 0.0546139359698682
11.3943355703919 0.0518362432269717 11.24 0.0508474576271186
12.0337691274311 0.0481336544250452 11.9066666666667 0.0470809792843691
12.6732026844703 0.0416014449127032 12.5733333333333 0.0433145009416196
13.3126362415095 0.0395243829018663 13.24 0.0395480225988701
13.9520697985487 0.0379891631547261 13.9066666666667 0.0357815442561205
14.5915033555879 0.0301023479831427 14.5733333333333 0.032015065913371
15.2309369126271 0.0259783263094521 15.24 0.0282485875706215
15.8703704696663 0.0308248043347381 15.9066666666667 0.0244821092278719
16.5098040267055 0.0214328717639976 16.5733333333333 0.0207156308851224
17.1492375837447 0.0187236604455147 17.24 0.0169491525423729
17.7886711407839 0.0152317880794702 17.9066666666667 0.0131826741996234
18.428104697823 0.0111378687537628 18.5733333333333 0.00941619585687381
19.0675382548622 0.00731487055990367 19.24 0.0056497175141243
19.7069718119014 0.0051475015051174 19.9066666666667 0.00376647834274954
20.3464053689406 0.00355207706201084 20.5733333333333 0.00188323917137476
20.9858389259798 0.000993377483443709 21.24 0


==> spinDatabulkw15.txt <==
xdat ydat xdatt ydatt
6.01893794959284 0.0799055101936014 5.44 0.082930200414651
7.03787589918568 0.0766702613875623 6.52333333333333 0.0793365583966828
8.05681384877852 0.0696348790633184 7.60666666666667 0.0757429163787146
9.07575179837136 0.0669388383916192 8.69 0.0721492743607464
10.0946897479642 0.0699173214194012 9.77333333333333 0.0685556323427781
11.113627697557 0.0582088019308786 10.8566666666667 0.0649619903248099
12.1325656471499 0.061777846248652 11.94 0.0613683483068417
13.1515035967427 0.0541005494787655 13.0233333333333 0.0577747062888735
14.1704415463356 0.054665434190931 14.1066666666667 0.0541810642709053
15.1893794959284 0.0479381708005957 15.19 0.0505874222529371
16.2083174455212 0.0535356647665999 16.2733333333333 0.0469937802349689
17.2272553951141 0.0470138139988702 17.3566666666667 0.0434001382170007
18.2461933447069 0.0401068145637549 18.44 0.0398064961990325
19.2651312942998 0.0344322908642736 19.5233333333333 0.0362128541810643
20.2840692438926 0.0329687259282083 20.6066666666667 0.0326192121630961
21.3030071934854 0.0295537410773892 21.69 0.0290255701451278
22.3219451430783 0.0271658193395984 22.7733333333333 0.0254319281271596
23.3408830926711 0.0221332100857598 23.8566666666667 0.0218382861091914
24.359821042264 0.0222359163970626 24.94 0.0182446440912232
25.3787589918568 0.0143532070045704 26.0233333333333 0.014651002073255
26.3976969414496 0.0142761772710933 27.1066666666667 0.0110573600552868
27.4166348910425 0.00970574641811739 28.19 0.00746371803731859
28.4355728406353 0.00747188414728085 29.2733333333333 0.00387007601935038
29.4545107902282 0.00369742720690186 30.3566666666667 0.0017968210089841
30.473448739821 0.00159194782519386 31.44 0


==> spinDatabulkw20.txt <==
xdat ydat xdatt ydatt
6.43991136517387 0.082130624778552 5.64 0.0821114369501466
7.87982273034774 0.0774772646746191 7.14 0.0785923753665689
9.31973409552162 0.0745954883665997 8.64 0.0750733137829912
10.7596454606955 0.0673910475965513 10.14 0.0715542521994135
12.1995568258694 0.0689264202196764 11.64 0.0680351906158358
13.6394681910432 0.0620762962088107 13.14 0.064516129032258
15.0793795562171 0.0597850478327625 14.64 0.0609970674486803
16.519290921391 0.0634699421282627 16.14 0.0574780058651026
17.9592022865648 0.0500531475138774 17.64 0.0539589442815249
19.3991136517387 0.0506672965631274 19.14 0.0504398826979472
20.8390250169126 0.0444785638360694 20.64 0.0469208211143695
22.2789363820865 0.0416204086453289 22.14 0.0434017595307918
23.7188477472603 0.0393291602692807 23.64 0.0398826979472141
25.1587591124342 0.038053619936223 25.14 0.0363636363636364
26.5986704776081 0.0290067320184245 26.64 0.0328445747800586
28.038581842782 0.0296445021849533 28.14 0.0293255131964809
29.4784932079558 0.0277548128026456 29.64 0.0258064516129032
30.9184045731297 0.0236211172788473 31.14 0.0222873900293255
32.3583159383036 0.0188968938230778 32.64 0.0187683284457478
33.7982273034774 0.0171961733790008 34.14 0.0152492668621701
35.2381386686513 0.0145978504783276 35.64 0.0117302052785924
36.6780500338252 0.00940120467698122 37.14 0.00821114369501467
38.1179613989991 0.00595252155426952 38.64 0.00469208211143695
39.5578727641729 0.00290539742529822 40.14 0.00175953079178886
40.9977841293468 0.000968465808432739 41.64 0


==> spinDataedgew10.txt <==
xdat ydat xdatt ydatt
5.61053090462617 0.0819166245862088 5.22 0.0824506155167478
6.22106180925233 0.0763620041519385 5.86583333333333 0.0789006584597767
6.8315927138785 0.0733322111877911 6.51166666666667 0.0753507014028056
7.44212361850467 0.0750154295012063 7.1575 0.0718007443458345
8.05265452313083 0.0670481961510408 7.80333333333333 0.0682507872888634
8.663185427757 0.0613813611625428 8.44916666666667 0.0647008302318924
9.27371633238317 0.0621107557650227 9.095 0.0611508731749213
9.88424723700933 0.0472984346069685 9.74083333333333 0.0576009161179502
10.4947781416355 0.056331706222297 10.3866666666667 0.0540509590609791
11.1053090462617 0.0520114458845312 11.0325 0.050501002004008
11.7158399508878 0.048532794703473 11.6783333333333 0.0469510449470369
12.326370855514 0.0444369634741626 12.3241666666667 0.0434010878900658
12.9369017601402 0.0330471862200527 12.97 0.0398511308330948
13.5474326647663 0.0377601974976154 13.6158333333333 0.0363011737761237
14.1579635693925 0.0297368568703361 14.2616666666667 0.0327512167191526
14.7684944740187 0.0282219603882624 14.9075 0.0292012596621815
15.3790253786448 0.0249677383156595 15.5533333333333 0.0256513026052104
15.989556283271 0.0270437075688717 16.1991666666667 0.0221013455482393
16.6000871878972 0.0204230488694384 16.845 0.0185513884912683
17.2106180925233 0.0166077540256971 17.4908333333333 0.0150014314342972
17.8211489971495 0.0135779610615497 18.1366666666667 0.0114514743773261
18.4316799017757 0.00976266621780845 18.7825 0.00790151732035499
19.0422108064018 0.00751837513325478 19.4283333333333 0.0043515602633839
19.652741711028 0.0040397239521966 20.0741666666667 0.00177497852848555
20.2632726156542 0.00151489648207372 20.72 0


==> spinDataedgew15.txt <==
xdat ydat xdatt ydatt
5.99380520836412 0.0836902642090572 5.42 0.0814995925020375
6.98761041672824 0.0695413638769912 6.4825 0.0780358598207009
7.98141562509236 0.0687713556956543 7.545 0.0745721271393643
8.97522083345649 0.0757976803503537 8.6075 0.0711083944580277
9.96902604182061 0.0663169546176428 9.67 0.0676446617766911
10.9628312501847 0.0580393666682709 10.7325 0.0641809290953545
11.9566364585489 0.064006930073632 11.795 0.0607171964140179
12.950441666913 0.0566918523509312 12.8575 0.0572534637326813
13.9442468752771 0.0470186245728861 13.92 0.0537897310513447
14.9380520836412 0.0506280379229029 14.9825 0.0503259983700082
15.9318572920053 0.046922373550219 16.045 0.0468622656886716
16.9256625003695 0.0455748592328794 17.1075 0.043398533007335
17.9194677087336 0.0450454786082102 18.17 0.0399348003259984
18.9132729170977 0.0367678906588383 19.2325 0.0364710676446618
19.9070781254618 0.0295971894701381 20.295 0.0330073349633252
20.9008833338259 0.0297896915154724 21.3575 0.0295436022819886
21.8946885421901 0.0235333750421098 22.42 0.026079869600652
22.8884937505542 0.0243515087347803 23.4825 0.0226161369193154
23.8822989589183 0.0243996342461139 24.545 0.0191524042379788
24.8761041672824 0.0150151595360701 25.6075 0.0156886715566422
25.8699093756466 0.0148707830020694 26.67 0.0122249388753056
26.8637145840107 0.00721882670003369 27.7325 0.00876120619396903
27.8575197923748 0.0088069685740411 28.795 0.00529747351263244
28.8513250007389 0.00500505317869002 29.8575 0.00183374083129585
29.845130209103 0.00259877761201213 30.92 0


==> spinDataedgew20.txt <==
xdat ydat xdatt ydatt
6.41854853512946 0.083975210270031 5.62 0.0810654313839027
7.83709707025892 0.0784417884019478 7.09916666666667 0.0776394518432735
9.25564560538838 0.0745019920318725 8.57833333333333 0.0742134723026443
10.6741941405178 0.0674634794156707 10.0575 0.0707874927620151
12.0927426756473 0.0674634794156707 11.5366666666667 0.0673615132213858
13.5112912107768 0.0660469234174413 13.0158333333333 0.0639355336807566
14.9298397459062 0.0562195661797255 14.495 0.0605095541401274
16.3483882810357 0.0617972554227534 15.9741666666667 0.0570835745994982
17.7669368161652 0.0527224435590969 17.4533333333333 0.0536575950588689
19.1854853512946 0.0493581230633023 18.9325 0.0502316155182397
20.6040338864241 0.0435148295706065 20.4116666666667 0.0468056359776105
22.0225824215535 0.0402390438247012 21.8908333333333 0.0433796564369813
23.441130956683 0.0351925630810093 23.37 0.039953676896352
24.8596794918125 0.0368747233289066 24.8491666666667 0.0365276973557228
26.2782280269419 0.032182381584772 26.3283333333333 0.0331017178150936
27.6967765620714 0.0247011952191235 27.8075 0.0296757382744644
29.1153250972008 0.0282868525896414 29.2866666666667 0.0262497587338352
30.5338736323303 0.0215582115980522 30.7658333333333 0.0228237791932059
31.9524221674598 0.0226648959716689 32.245 0.0193977996525767
33.3709707025892 0.017352810978309 33.7241666666667 0.0159718201119475
34.7895192377187 0.014563966356795 35.2033333333333 0.0125458405713183
36.2080677728482 0.0129260734838424 36.6825 0.00911986103068906
37.6266163079776 0.00761398849048251 38.1616666666667 0.00569388149005985
39.0451648431071 0.0032315183709606 39.6408333333333 0.00226790194943061
40.4637133782365 0.00110668437361664 41.12 0


==> spinpdfw10-m.txt <==
xdat ydat ydatt
0.125 0.0464492249472547 1.73550344502789e-16
0.136908913718624 0.0578495895271592 0.0276923268658929
0.149003292279815 0.0521227181257216 0.0423612169420074
0.161286024041708 0.0540759144227087 0.0494506274135541
0.173760042344619 0.0515084728750376 0.0520905638211185
0.186428326211577 0.0440874730434353 0.0521246099223752
0.199293901059768 0.0427626550113702 0.0506586962225291
0.212359839423065 0.0404444989495783 0.0483647131478442
0.225629261685801 0.034494946650763 0.0456536448864729
0.239105336827972 0.0327592335361823 0.0427768952480971
0.252791283182054 0.0309528125325479 0.0398869256365649
0.266690369201593 0.028124947906448 0.0370742426551248
0.280805914241773 0.0289296988821821 0.0343903274567858
0.295141289352141 0.0250901169882592 0.031862042794142
0.309699918081672 0.0228646525466413 0.0295007840620869
0.324485277296377 0.0221043961011378 0.0273083397936405
0.33950089800964 0.0194630350893679 0.0252806652556119
0.35475036622549 0.0176546780584734 0.0234103178853435
0.370237323795005 0.0172078445809194 0.0216880268565859
0.385965469286049 0.0172168162381722 0.0201036983691185
0.401938558866562 0.0153753345219636 0.0186470513409281
0.418160407201597 0.0142723396195534 0.0173080103415624
0.434634888364335 0.0136549136369883 0.0160769390555352
0.451365936761282 0.0124310519470023 0.0149447693156527
0.468357548071877 0.0120155342249778 0.0139030622522544
0.485613780202737 0.0109642350257402 0.0129440258987358
0.503138754256754 0.0102356453158044 0.0120605054822217
0.520936655517291 0.00939961792866048 0.011245957206487
0.539011734447707 0.00905359285081159 0.0104944126938487
0.557368307706439 0.00856913298751971 0.00980043880067157
0.576010759177908 0.00785196938319225 0.00915909586666416
0.594943541019459 0.00774869448938191 0.00856589634189221
0.614171174724628 0.00747905988660722 0.00801676498393418
0.633698252202951 0.00781223069375447 0.00750800131409712
0.653529436876596 0.00684434452201507 0.00703624468705918
0.673669464794077 0.00644861033854288 0.00659844210895294
0.694123145761303 0.00591753831521221 0.00619181879802775
0.714895364490255 0.00550159746615422 0.00581385139446643
0.735991081765535 0.00581227275143087 0.00546224367440027
0.7574153356291 0.00531886482801961 0.00513490459577922
0.779173242583434 0.00504774331418834 0.00482992849233799
0.801269998813463 0.00481005904366122 0.00454557723084055
0.8237108814275 0.00428573620496437 0.00428026415224006
0.846501249717511 0.00398391201998419 0.0040325396267447
0.869646546439016 0.00396384468389476 0.00380107806426295
0.893152299110917 0.00442682894790463 0.00358466623413916
0.917024121335566 0.00389492415450166 0.00338219276070987
0.941267714139405 0.00363134896818311 0.0031926386735242
0.965888867334465 0.0033538895436714 0.0030150689027806
0.990893460901085 0.00309741066449953 0.00284862462146988
1.01628746639215 0.00314261430872189 0.0026925163458022
1.04207694835923 0.0028336820884918 0.00254601771471337
1.06826806580088 0.00307134185794042 0.00240845987760717
1.09486707363351 0.00303465905542527 0.00227922642703724
1.12188032418523 0.00274687367519707 0.00215774881981422
1.14931426871283 0.00259819298122433 0.00204350223610039
1.17717545894252 0.00242380038874936 0.0019360018314866
1.20547054863456 0.0023359008397645 0.00183479934189301
1.23420629517231 0.0022108482068221 0.00173948000545511
1.26338956117604 0.00235044487943131 0.0016496597694023
1.29302731614181 0.0023222657171295 0.00156498275335902
1.32312663810593 0.0021156303900559 0.00148511894354229
1.35369471533533 0.00197274773210418 0.00140976209503736
1.38473884804426 0.00184454201849289 0.0013386278217407
1.41626645013768 0.00185040036441737 0.00127145185570226
1.44828505098187 0.00170052084049439 0.00120798845950408
1.48080229720254 0.00159586628697893 0.00114800897700955
1.51382595451103 0.00147874786836292 0.00109130050932782
1.54736390955888 0.00158089907336088 0.00103766470418422
1.5814241718213 0.001604627204817 0.000986916648087382
1.61601487551 0.00153173000182814 0.000938883851754393
1.65114428151576 0.00157208602083387 0.000893405320210498
1.6868207793813 0.00134186514837221 0.000850330699833761
1.72305288930486 0.00107261215946268 0.000809519495377788
1.75984926417497 0.00122246265902644 0.00077084035068824
1.7972186916369 0.00127099275829817 0.000734170387439841
1.83517009619136 0.00117681537321791 0.000699394596768003
1.87371254132577 0.00125235310680511 0.000666405279160003
1.91285523167883 0.00109428323765039 0.000635101528411082
1.95260751523876 0.00103797329195488 0.000605388755846357
1.99297888557573 0.00100027601000772 0.000577178251364891
2.03397898410913 0.000939274828123596 0.000550386778182023
2.07561760241011 0.000972456620836985 0.000524936198433862
2.11790468453998 0.000923625276353723 0.00050075312706715
2.16085032942504 0.000897580703179806 0.000477768611671484
2.20446479326838 0.000989093731536468 0.000455917836121819
2.24875849199925 0.000816320619109963 0.00043513984608968
2.29374200376059 0.000727885048844155 0.000415377294653658
2.33942607143526 0.000758053509717958 0.000396576206395446
2.38582160521166 0.000805980133868226 0.000378685758508627
2.43293968518923 0.000790370936221805 0.000361658077575046
2.48079156402467 0.000753361723054422 0.000345448050779338
2.5293886696192 0.000822627967390704 0.000330013150437141
2.57874260784777 0.000795610060632119 0.000315313270807834
2.62886516533078 0.000691969754481979 0.000301310576249199
2.67976831224893 0.000698973334373793 0.000287969359850151
2.73146420520188 0.00064317057475403 0.000275255911749261
2.78396519011153 0.000574352138160165 0.000263138396412022
2.83728380517041 0.00062503798208184 0.000251586738199199
2.89143278383603 0.000514222693808813 0.000240572514612771
2.94642505787188 0.000600475805112016 0.000230068856655383
3.00227376043576 0.000547805273463233 0.000220050355784325
3.05899222921622 0.000490128708664133 0.000210492976982296
3.11659400961783 0.000529043750519995 0.000201373977504843
3.1750928579961 0.000587315176363082 0.000192671830898862
3.23450274494272 0.000505906210840844 0.000184366155918072
3.294837858622 0.000505465639450415 0.000176437649990281
3.35611260815928 0.00053583698350923 0.000168868026917711
3.41834162708207 0.000532157221679733 0.000161639958515982
3.48153977681479 0.000521304398058975 0.00015473701991958
3.54572215022799 0.00045213061738363 0.000148143638302139
3.61090407524278 0.000462371881294275 0.000141845044778629
3.67710111849142 0.000477766954502601 0.000135827229273844
3.74432908903491 0.000464752061051032 0.00013007689815746
3.81260404213848 0.000431374824180408 0.000124581434460558
3.8819422831059 0.000360547210819135 0.000119328860501982
3.95236037117346 0.000356225065837153 0.000114307802765302
4.02387512346463 0.000336476252952392 0.000109507458878593
4.09650361900631 0.000371064199922492 0.000104917566559784
4.17026320280756 0.000332632219892674 0.00010052837440007
4.24517149000199 0.000267084522508902 9.633061436687e-05
4.32124637005447 0.000297943544071919 9.23154759161096e-05
4.39850601103357 0.000314427380084964 8.84745816112877e-05
4.47696886395035 0.000337674777982153 8.47999641538774e-05
4.55665366716481 0.000311717653618666 8.12840447361816e-05
4.63757945086097 0.000348369039931281 7.79196126338359e-05
4.71976554159164 0.000317664065705636 7.46998059607844e-05
4.8032315668939 0.000347595256899687 7.16180935147642e-05
4.88799745997655 0.000362809137831611 6.86682576461698e-05
4.97408346448053 0.000323966400455326 6.58443780876517e-05
5.06151013931346 0.000334781433979144 6.3140816685963e-05
5.15029836355948 0.000374168226007729 6.0552202981427e-05
5.24046934146554 0.000338406739668331 5.80734205839856e-05
5.3320446075054 0.000324805664274787 5.56995942981201e-05
5.42504603152241 0.000286318551333133 5.34260779520309e-05
5.51949582395248 0.000254330593383586 5.1248442889342e-05
5.61541654112828 0.000272174325336479 4.91624670842776e-05
5.71283109066614 0.000264625269533598 4.71641248437462e-05
5.81176273693681 0.000249401386900215 4.52495770620934e-05
5.91223510662138 0.000237435863555545 4.34151619964436e-05
6.01427219435382 0.000227192573894906 4.16573865325668e-05
6.11789836845125 0.000224702057446328 3.99729179130848e-05
6.22313837673364 0.000215563078728734 3.8358575901582e-05
6.33001735243397 0.000233575028637804 3.68113253578199e-05
6.43856082020052 0.000202545294844132 3.53282692007815e-05
6.54879470219264 0.000202306865109485 3.39066417376915e-05
6.6607453242714 0.000215741941917909 3.25438023384936e-05
6.77443942228673 0.000187598506338922 3.12372294365039e-05
6.88990414846241 0.000230266890405145 2.99845148371236e-05


==> spinpdfw10.txt <==
xdat ydat ydatt
0.00125 0.0461182593628564 2.01882499336411e-16
0.00136842571276682 0.0587077547046835 0.0320842443136722
0.0014903539331731 0.0535100798524986 0.0493079519484866
0.00161588824986931 0.0564517369999182 0.0576492503641558
0.00174513531519899 0.053498764985916 0.0606660687317123
0.00187820493580927 0.0480753270106902 0.0605154787422015
0.00201521016594117 0.0448485982944973 0.0585231167197801
0.002156267403479 0.0422070154810774 0.055510693303352
0.00230149648884055 0.0369877516874622 0.0519891676188491
0.00245102080679194 0.0367198820510479 0.048275190925746
0.00260496739127376 0.0334530153546461 0.0445626245001068
0.00276346703332745 0.0331003777454944 0.0409671739889809
0.00292665439221371 0.0295749888558058 0.0375546248117719
0.00309466810981727 0.0271954142631576 0.0343589036966305
0.00326765092843523 0.0256014411302389 0.0313937341369531
0.00344574981204914 0.0229490486694025 0.02866020581475
0.00362911607118365 0.0213148234099596 0.0261517087352559
0.00381790549145804 0.0206680366650055 0.0238571517869243
0.00401227846593964 0.0194573392779458 0.0217630559570372
0.00421240013141176 0.0180741292953083 0.0198549050941966
0.00441844050867174 0.0164705341872302 0.0181180049555566
0.00463057464697847 0.0153258146527654 0.0165380160670958
0.00484898277277197 0.0140462755129609 0.015101270410771
0.00507385044279148 0.0132084493345863 0.0137949454475093
0.00530536870172206 0.0115312028753857 0.012607144782609
0.00554373424450371 0.0118236347295274 0.0115269186190934
0.00578914958344089 0.0108796686970001 0.0105442462872793
0.00604182322025433 0.00995177225844939 0.00964999580824256
0.00630196982322143 0.0105143924520684 0.00883587048049844
0.00656981040955572 0.00929269292851145 0.00809434910327533
0.00684557253318015 0.00860532042505437 0.00741862415331662
0.00712949047805409 0.00767328448665124 0.0068025406709229
0.00742180545721787 0.00781264928789244 0.00624053755234861
0.00772276581772437 0.00743201611582777 0.00572759223162941
0.00803262725163142 0.00661177808520355 0.00525916925746648
0.00835165301323454 0.00594667006096821 0.00483117295584847
0.00868011414272439 0.00586686361877829 0.0044399041656353
0.009018289696459 0.00627118607053623 0.00408202090712768
0.00936646698404654 0.00525303019877423 0.00375450276832163
0.00972494181243981 0.0048476879314898 0.00345461875321287
0.0100940187372501 0.00473703904624506 0.00317989831947716
0.0104740113214935 0.00427634735798107 0.00292810533102474
0.0108652424019906 0.00455161848036056 0.00269721465873836
0.0112680443636436 0.00419873679851452 0.00248539117633627
0.0116827594218271 0.00379073989869497 0.0022909709151588
0.0121097399131294 0.0034072616186157 0.0021124441600164
0.0125493485946934 0.00364281000865821 0.00194844028691141
0.0130019589524101 0.00362264377748204 0.00179771416171583
0.0134679555182278 0.00301372945056234 0.00165913393630328
0.0139477341968452 0.0029431995631097 0.00153167009493382
0.0144417026020672 0.00267378155560175 0.00141438561875138
0.0149502804031081 0.00246197465060969 0.00130642715003374
0.0154738996811374 0.00250085586539155 0.00120701705035314
0.0160130052963701 0.00248225902364247 0.00111544625811398
0.0165680552660147 0.00239149219160835 0.00103106786110613
0.0171395211533983 0.00188764729404817 0.000953291308832905
0.017727888468601 0.00204542045132137 0.000881577197529383
0.018333657080939 0.00196179430659012 0.000815432568067811
0.018957341643647 0.0018551406001131 0.000754406663436795
0.0195994720311212 0.00171075306934233 0.000698087098259681
0.0202605937890935 0.00158649268813125 0.000646096397959215
0.0209412685981205 0.00160916356309348 0.000598088869748104
0.0216420747507798 0.00146580725845856 0.000553747771690409
0.0223636076429801 0.00151433509262085 0.000512782749692639
0.0231064802798018 0.00117651994392821 0.00047492751549622
0.0238713237962985 0.00137116513885115 0.000439937741599701
0.0246587879937009 0.00130181850572764 0.000407589151579632
0.0254695418914798 0.00136266067488933 0.00037767578653945
0.0263042742957363 0.00121718742170524 0.000350008430427431
0.0271636943844028 0.00112144500263157 0.000324413178756245
0.0280485323097514 0.00104262445623284 0.000300730136852593
0.0289595398187218 0.000924222601771763 0.000278812235188152
0.029897490891596 0.000962685960556503 0.000258524150611993
0.0308631823995618 0.000867216507062216 0.000239741323437194
0.0318574347817246 0.000995783573760751 0.000222349061345809
0.0328810927421416 0.00087533267105559 0.00020624172198023
0.0339350259674719 0.000919961042987323 0.000191321966897308
0.0350201298658509 0.000845863283268063 0.000177500080284863
0.0361373263276175 0.000805760597501403 0.000164693346488036


==> spinpdfw15-m.txt <==
xdat ydat ydatt
0.125 0.0714136020791524 0
0.147074334018673 0.0847134042367446 0.0678805103062769
0.169492445226457 0.0833919903560712 0.0860997220616189
0.192259687477091 0.0798723601039056 0.0861625430011567
0.215381498003175 0.0659958858124548 0.0797733825463223
0.238863398714679 0.0545226839681397 0.071522456944029
0.262710997517674 0.0511632520134917 0.0632311564799364
0.286929989653604 0.0451257694595063 0.0555856803957462
0.311526159059413 0.0424472365853804 0.0487948032865671
0.336505379748856 0.0365762159542932 0.0428679461096175
0.361873617215318 0.0319615816098562 0.0377363604596685
0.387636929856483 0.0291037245372643 0.0333064845007774
0.413801470421194 0.0254273255863023 0.0294830254571719
0.440373487478834 0.0223795522252433 0.0261782856422484
0.467359326911607 0.0197563014696595 0.0233152305442518
0.494765433430042 0.0163179873697335 0.0208277771351826
0.522598352112114 0.015491424410609 0.0186599320088651
0.550864729966325 0.0145432602369181 0.0167645392004917
0.579571317519132 0.0127189282418986 0.0151019822941608
0.608724970427092 0.0116645146602681 0.0136389862473956
0.638332651114125 0.0107336722441669 0.0123475696630997
0.668401430434259 0.0111083638078874 0.0112041545582545
0.69893848936029 0.00941514725975635 0.010188821930619
0.729951120698714 0.00869251489065898 0.00928469472066798
0.761446730831399 0.00788364097654619 0.008477428697089
0.793432841484352 0.00742021896495423 0.00775479317986425
0.825917091524048 0.0066818413213065 0.00710632579839878
0.858907238781734 0.00631138369155787 0.00652304792594247
0.892411161906133 0.00594497932683436 0.00599722971022153
0.926436862245016 0.00558754603102397 0.00552219561223348
0.960992465756069 0.00523866880437715 0.00509216304668628
0.996086224947514 0.00452772585829488 0.00470210810830394
1.03172652084896 0.0044876000084291 0.00434765350450015
1.06792186501297 0.00421483892706601 0.00402497473659939
1.10468090154772 0.00414698853930095 0.00373072131636818
1.14201240918142 0.00394528287655249 0.00346195040497324
1.17992530335881 0.00351348533109369 0.0032160707453156
1.21842863837036 0.00319094244080149 0.00299079514882228
1.25753160951456 0.00335319119913182 0.00278410011274961
1.29724355529393 0.00305872866174799 0.00259419139879133
1.33757395964525 0.00269078023701874 0.00241947461024538
1.37853245420451 0.00276232543605942 0.00225852997272201
1.42012882060705 0.00242797938823057 0.00211009065998703
1.46237299282365 0.00261914850495732 0.00197302411809629
1.50527505953297 0.00232311057588796 0.00184631593233408
1.54884526653081 0.00189915745294057 0.00172905585648646
1.59309401917709 0.00179899237668031 0.00162042568575506
1.6380318848808 0.00202361314495307 0.00151968870562762
1.6836695956237 0.00205321176085627 0.00142618049126135
1.73001805052329 0.00180300733378607 0.00133930086700803
1.77708831843574 0.00155772234638322 0.00125850686491103
1.82489164059934 0.00162892110987672 0.00118330654538208
1.87343943331909 0.00138985333746057 0.00111325356366936
1.92274329069314 0.00134265935877307 0.00104794238285102
1.97281498738165 0.00126578799539018 0.000987004048492936
2.02366648141885 0.0013261999762078 0.000930102452257375
2.07530991706875 0.00133816008507829 0.000876931022020054
2.12775762772549 0.00112558325779368 0.000827209784755446
2.18102213885872 0.00111846728617349 0.000780682755842492
2.23511617100497 0.000984047616639269 0.000737115614735273
2.29005264280548 0.00108073880343643 0.000696293632311789
2.34584467409146 0.00104556452731912 0.000658019819804036
2.40250558901734 0.00103755104026243 0.00062211327314524
2.46004891924277 0.000968126397277819 0.000588407689946541
2.51848840716429 0.000890968679835564 0.000556750039220013
2.57783800919724 0.00085321914454751 0.000526999366468531
2.63811189910879 0.000808460936105594 0.000499025718925107
2.69932447140293 0.000757205492156512 0.000472709177594999
2.76149034475808 0.000704760568090498 0.000447938984375346
2.82462436551839 0.000789685259903955 0.000424612753935023
2.88874161123923 0.000795230193923259 0.000402635761262097
2.95385739428803 0.000684436067769128 0.000381920296853298
3.01998726550113 0.000703288960752542 0.000362385082451174
3.08714701789762 0.000628977543945471 0.0003439547410487
3.15535269045101 0.00069846521521707 0.000326559315593818
3.22462057191961 0.000636611340509227 0.000310133831451416
3.29496720473656 0.000589306669372776 0.000294617898229107
3.36640938896054 0.000545122537490077 0.000279955347055934
3.43896418628784 0.000542666050727665 0.000266093899828313
3.51264892412708 0.000618564695114093 0.000252984867312546
3.58748119973726 0.000523916105484054 0.000240582873324497
3.66347888443031 0.000500918849604877 0.000228845602499936
3.74066012783914 0.000482268391530292 0.000217733569428555
3.81904336225203 0.000439792912228051 0.000207209907154686
3.89864730701465 0.000466144297008233 0.000197240173251996
3.97949097300054 0.000466723612668903 0.000187792171861068
4.06159366715128 0.000356641717325287 0.000178835790240342
4.14497499708735 0.000348395439420695 0.000170342848524925
4.22965487579076 0.000368734013090443 0.000162286961516267
4.31565352636064 0.000342853571705564 0.000154643411440449
4.40299148684288 0.000427886935354217 0.000147389030715423
4.49168961513503 0.000416469664844099 0.000140502093859409
4.58176909396748 0.000347184912408266 0.000133962217754954
4.67325143596234 0.000360355435678703 0.000127750269556979
4.76615848877102 0.000368247350962877 0.000121848281599434
4.86051244029184 0.000281565651103804 0.000116239372714785
4.95633582396894 0.000270742997935225 0.000110907675434155
5.05365152417362 0.000310370495254711 0.000105838268584248
5.1524827816696 0.000285445013212693 0.000101017114840698
5.25285319916332 0.000280836683377926 9.64310028367799e-05
5.35478674694068 0.000249767157485202 9.20674934618895e-05
5.4583077685916 0.000259683095090472 8.79148700162723e-05
5.56344098682371 0.000223627681499822 8.39620919174889e-05
5.67021150936658 0.000265650999695871 8.01987516803921e-05
5.77864483496791 0.000274506876929477 7.6615034916198e-05
5.88876685948308 0.000264846215439202 7.32016831178389e-05
6.00060388205957 0.000231031209079293 6.99499590183942e-05
6.11418261141766 0.000216565301329605 6.68516143272183e-05
6.22953017222899 0.000220401325143585 6.38988596645837e-05
6.34667411159439 0.000195330031480179 6.10843365304034e-05
6.46564240562263 0.000162185243451027 5.84010911560228e-05
6.58646346611168 0.000140320803641284 5.58425501003121e-05
6.70916614733389 0.000187425597537344 5.34024974624495e-05
6.83377975292695 0.000183357697264444 5.10750535939745e-05
6.96033404289217 0.000152573403255633 4.88546552019963e-05
7.08885924070165 0.000163596937681041 4.67360367439475e-05
7.2193860405162 0.000168024803911389 4.47142130220521e-05
7.35194561451575 0.000162577712942981 4.27844628928004e-05
7.4865696203437 0.000172711452637293 4.09423140132407e-05
7.62329020866747 0.000178356930231832 3.91835285518808e-05
7.76214003085658 0.000189477452074457 3.75040897974673e-05
7.90315224678044 0.000146740898722175 3.59001896039487e-05
8.04636053272749 0.000130875957940519 3.43682166145413e-05
8.19179908944777 0.000161639681975545 3.29047452120662e-05
8.33950265032061 0.000149186283788355 3.15065251466248e-05
8.48950648964967 0.00015178420099431 3.01704717952722e-05
8.64184643108703 0.000133683503590461 2.88936570116511e-05
8.79655885618855 0.000112642703630202 2.76733005265947e-05
8.95368071310245 0.000120591219125031 2.65067618635075e-05
9.11324952539321 0.000100927170832268 2.53915327349245e-05
9.27530340100288 0.000119284012092099 2.43252298890314e-05
9.43988104135192 9.41400641138868e-05 2.33055883771318e-05
9.60702175058185 0.000104527528236246 2.23304552150837e-05
9.77676544494176 9.5441029248187e-05 2.13977834136036e-05
9.94915266232107 9.51271584629056e-05 2.05056263540778e-05
10.1242245719307 0.00011410970787841 1.96521324881269e-05
10.302022984135 9.35940488090866e-05 1.88355403406571e-05
10.4825903604369 8.85908129402803e-05 1.80541737975095e-05
10.6659698236184 0.000118728648697449 1.73064376600969e-05
10.8522051680391 0.000121195007760708 1.65908134505977e-05
11.0413408700953 0.00010865581208264 1.59058554523763e-05
11.2334220988414 0.000110357827125541 1.52501869713159e-05
11.4284947267772 0.000120915610330382 1.46224968046941e-05
11.6266053408035 0.000118090935809328 1.40215359051096e-05
11.8278012533473 0.00012434690811833 1.34461142277846e-05
12.0321305136613 0.000100816386793767 1.28950977503218e-05
12.2396419192986 8.34968591538625e-05 1.23674056547022e-05
12.4503850277668 8.24404233421362e-05 1.18620076619656e-05
12.664410168363 8.911683712077e-05 1.13779215106215e-05


==> spinpdfw15.txt <==
xdat ydat ydatt
0.000555555555555556 0.0560725364700568 0
0.000632625891465495 0.0676198394514858 0.0547829494587437
0.000711975626282938 0.0682768221311623 0.0756242229768996
0.000793672174523704 0.0686491209264096 0.0807135072054125
0.000877784944526164 0.0658161586683009 0.0785298708194916
0.000964385397419674 0.0567672370456087 0.0731690915431397
0.00105354710783703 0.0478721971131247 0.0666464254935622
0.00114534582642253 0.0462930421342994 0.0599518677991173
0.00123985954418877 0.0426671449503028 0.0535568346307904
0.00133716855877675 0.0399969017683385 0.0476666135851307
0.00143735554267579 0.0364838124185429 0.0423497847825248
0.00154050561346098 0.0327136249750156 0.0376059471603658
0.00164670640610796 0.0304699230259782 0.0334015978767339
0.00175604814744652 0.0256617677529812 0.0296891913405246
0.00186862373281611 0.0253065395381302 0.0264171616602332
0.00198452880498853 0.0214345640561199 0.0235350371526415
0.00210386183542486 0.0190563386781994 0.0209958791073698
0.00222672420793546 0.0169876049202448 0.0187572694680806
0.00235322030481442 0.015750741596624 0.0167815260093451
0.0024834575955214 0.0147229476400761 0.015035522705905
0.00261754672798628 0.0127893569978517 0.0134903250563823
0.00275560162261425 0.0123450283898513 0.0121207555291741
0.00289773956907111 0.0123759250878838 0.0109049507507081
0.00304408132593108 0.0109314688017598 0.00982394174937733
0.00319475122327168 0.0102402319012435 0.00886127153391187
0.00334987726830305 0.00926336428281954 0.00800265486953097
0.00350959125412117 0.00851052617525828 0.00723568007898608
0.0036740288716776 0.00764402771462336 0.00654955016654545
0.00384332982506078 0.00746377708397593 0.00593485945366561
0.00401763795018682 0.0071299767490124 0.00538340159250909
0.00419710133700064 0.00623764140846529 0.00488800491975353
0.00438187245529131 0.00586939863390171 0.00444239141605341
0.00457210828422839 0.00544980927411774 0.004041055925382
0.00476797044572945 0.00518809939044578 0.0036791626964801
0.00496962534177196 0.0051590956324568 0.00335245670049366
0.00517724429576627 0.00466180937760063 0.00305718753761022
0.00539100369810979 0.00418320911580044 0.00279004406453406
0.00561108515604601 0.00427278462662918 0.00254809815314599
0.00583767564795565 0.00378758365594395 0.00232875623084836
0.00607096768221115 0.00362882858528724 0.00212971745846677
0.00631115946072924 0.00320168101826638 0.00194893757622396
0.0065584550473608 0.00342022929794563 0.00178459759626584
0.00681306454126088 0.00278339803184248 0.0016350766452834
0.00707520425538619 0.00246777667713544 0.00149892836633846
0.00734509690027191 0.00279466084065592 0.00137486037804854
0.0076229717732436 0.00266912192734639 0.00126171636439706
0.00790906495322532 0.00216704362897894 0.0011584604318115
0.00820361950130923 0.00221141246334891 0.00106416342366452
0.00850688566725721 0.00189222001474126 0.00097799092757802
0.00881912110210979 0.00183886521637899 0.000899192749174018
0.0091405910770832 0.00189042594020293 0.000827093658331422
0.00947156870894039 0.00167621587726431 0.000761085241506141
0.00981233519202752 0.00156693027253779 0.000700618717033243
0.010163180037173 0.00153453451280076 0.00064519859020693
0.0105244013176524 0.00151424591547052 0.00059437704187286
0.0108963059224273 0.0014993568335009 0.000547748958725474
0.0112792098168745 0.00129739095879971 0.000504947525863516
0.0116734383112262 0.0012381211847766 0.000465640312741595
0.0120793263369491 0.00115171079783144 0.000429525792734138
0.0124972187312981 0.00114367556213488 0.000396330244327589
0.0129274705302856 0.00115988444426944 0.00036580498866816
0.0133704472703153 0.00107347953460075 0.000337723923976905
0.0138265252987377 0.00103082093628203 0.000311881322337374
0.0142960920935895 0.000981538604531666 0.000288089858678498
0.0147795465927901 0.0009100978569379 0.000266178845514079
0.0152772995330743 0.000889630743576516 0.000245992650242676
0.0157897737989489 0.00088360876185514 0.000227389274628154
0.0163174047819699 0.000781326781848888 0.000210239078531015
0.0168606407506453 0.000744263876662097 0.000194423632094922
0.0174199432312789 0.000736478242404485 0.000179834682454743
0.0179957874000765 0.000637164920552331 0.000166373222659086
0.0185886624868499 0.000606058931818045 0.000153948651923353
0.01919907219066 0.000545025652981139 0.000142478017576016
0.0198275351077535 0.000712766159089618 0.000131885330154353
0.0204745851721548 0.000561983368940871 0.000122100944066463
0.0211407721092904 0.00062392405720005 0.000113060997081152
0.021826661903028 0.00044267643063854 0.00010470690265119
0.0225328372765292 0.000492856588797282 9.69848897313452e-05
0.0232598981873238 0.000476588989122993 8.98455853315972e-05


==> spinpdfw20-m.txt <==
xdat ydat ydatt
0.125 0.0854230803341786 3.72690597553204e-16
0.154321563375292 0.112396824933224 0.0991114884374492
0.184099769502702 0.106454784299525 0.112216652717236
0.214341729960846 0.0903001977628489 0.103026390199798
0.245054667081329 0.0735337612715626 0.0891412761670103
0.276245915673573 0.0568092555360629 0.0756691899505501
0.307922924776498 0.0504733384407511 0.0639468005308362
0.340093259437496 0.0435131528418625 0.054125536804081
0.372764602519093 0.0371389398560691 0.0460041879132376
0.405944756533764 0.0315261135737256 0.0393065568712585
0.439641645507315 0.0258533032023882 0.0337714242558671
0.473863316871277 0.0245284981343265 0.0291769872336473
0.508617943384791 0.0218690438641792 0.0253427332118198
0.543913825086402 0.0188891690537881 0.0221243029061214
0.579759391276263 0.0166527821542719 0.0194069506814514
0.61616320252921 0.0154157069035893 0.017099499702556
0.653133952739176 0.0137773023855466 0.0151293031373916
0.690680471195455 0.0119055561150296 0.013438224936786
0.728811724691299 0.0116919085738951 0.0119794976426022
0.767536819665348 0.010318829361253 0.010715286730611
0.806865004376417 0.00874670166221954 0.00961480712541047
0.846805671112146 0.00780310753304634 0.00865286514174814
0.887368358432051 0.00776185653372628 0.00780872627449772
0.928562753445506 0.00711606801668825 0.00706523226783702
0.970398694125201 0.00635059865225681 0.00640810918278845
1.01288617165663 0.00573537635198135 0.00582542227739635
1.05603533282417 0.00580519572428061 0.00530714420993792
1.0998564824343 0.00522761878384584 0.00484481113367104
1.14436008577663 0.00441081498343152 0.00443124730723622
1.18955677112311 0.00425865793178263 0.00406034339741049
1.23545733226637 0.00389244414270631 0.00372687708107727
1.28207273109737 0.00385471166275615 0.00342636714642217
1.32941410022337 0.00342059952742203 0.00315495426172718
1.37749274562655 0.00329121672906641 0.00290930308100526
1.42632014936414 0.00317854807743887 0.00268652150559757
1.4759079723105 0.00278572081106784 0.00248409380616043
1.52626805694195 0.00242322133711003 0.00229982499445725
1.577412430165 0.0027257322318358 0.00213179436699365
1.62935330618856 0.0022276659923619 0.00197831655871099
1.68210308944096 0.00198594688300605 0.00183790877170934
1.73567437753229 0.00198016975571543 0.00170926310172968
1.790079964263 0.00208660782089607 0.00159122308939039
1.84533284267927 0.00189482505071718 0.00148276378577381
1.90144620817597 0.00161688680390367 0.00138297475195517
1.95843346164798 0.00169870530611348 0.00129104551643748
2.01630821269057 0.00161125840662601 0.00120625309859547
2.07508428284961 0.00157225403296147 0.00112795127433213
2.1347757089224 0.0013692288382953 0.00105556131548158
2.19539674630995 0.00135650231173405 0.000988563979615031
2.25696187242136 0.00145775248640444 0.000926492563837959
2.31948579013138 0.00138284758996932 0.00086892686649942
2.38298343129164 0.00126897553566517 0.00081548792573217
2.4474699602967 0.00114367156278519 0.000765833424410598
2.51296077770557 0.000971437310784504 0.000719653668256876
2.57947152391965 0.00117053394725997 0.000676668058089104
2.64701808291793 0.0011077271688484 0.000636621989107682
2.71561658605036 0.000966532437653653 0.000599284120077487
2.78528341589037 0.000827033652257553 0.00056444396362339
2.85603521014726 0.000682832573699515 0.000531909755891911
2.92788886563962 0.00074757134912081 0.000501506569767879
3.00086154233062 0.00077832446560177 0.0004730746408564
3.07497066742605 0.000719274921911443 0.000446467879698782
3.15023393953635 0.000691894153978442 0.000421552547310951
3.22666933290328 0.000671237783786907 0.000398206074217358
3.30429510169254 0.000701296076499867 0.000376316005787533
3.3831297843532 0.000531687274622735 0.000355779058937033
3.46319220804498 0.000580345167534336 0.000336500277188487
3.54450149313456 0.00063952958933083 0.000318392272750726
3.62707705776187 0.000709732898288237 0.000301374545705754
3.71093862247745 0.000544073737270785 0.00028537287162901
3.79610621495215 0.000531867163558609 0.000270318750036777
3.88260017476003 0.000599203232017274 0.000256148906980259
3.97044115823588 0.000433392469812462 0.000242804845909215
4.0596501434083 0.000455517740578763 0.000230232441626509
4.15024843500961 0.000441151396999849 0.00021838157276335
4.24225766956389 0.000495401471387021 0.000207205788735729
4.33569982055408 0.000439215590856161 0.000196662007606478
4.43059720366972 0.000498163225805895 0.00018671024168332
4.5269724821363 0.000413562513486485 0.000177313348039309
4.62484867212768 0.000427630429042435 0.000168436801454549
4.72424914826277 0.000333157952406957 0.00016004848755296
4.82519764918777 0.000310021169438 0.000152118514149881
4.92771828324547 0.000313814413733095 0.000144619039039782
5.03183553423269 0.000352005723138335 0.000137524112641868
5.1375742672475 0.000361731032414564 0.000130809534088077
5.24495973462743 0.000294833345218879 0.000124452719485633
5.35401758198024 0.000318824732880883 0.000118432581217215
5.46477385430847 0.00028549307621705 0.000112729417258039
5.57725500222956 0.000287962808319985 0.000107324809592488
5.69148788829267 0.000290245531615447 0.000102201530904863
5.80749979339398 0.000242570526083517 9.73434588008122e-05
5.92531842329184 0.000226905375127538 9.27354968890881e-05
6.04497191522345 0.000189013975763613 8.8363502118585e-05
6.16648884462451 0.000253749553334103 8.42142178240178e-05
6.28989823195355 0.000251689057191023 8.027521198586e-05
6.4152295496226 0.000224598217293944 7.65348202570149e-05
6.54251272903567 0.000256699703336295 7.29820933507078e-05
6.67177816773695 0.000223527324951568 6.96067484218301e-05
6.8030567366703 0.000211794370699587 6.63991241078859e-05
6.93637978755178 0.000162077256961718 6.33501389262192e-05
7.07177916035704 0.00021931930853542 6.04512527516925e-05
7.20928719092525 0.000148940356327439 5.76944311237756e-05
7.34893671868148 0.000131124439464232 5.50721121543713e-05
7.49076109447943 0.000156207935230391 5.25771758279109e-05
7.63479418856614 0.000161074324017097 5.02029155035173e-05
7.78107039867084 0.000157456565574329 4.79430114455622e-05
7.9296246582198 0.000186912673355326 4.57915062239123e-05
8.08049244467901 0.000157300751758695 4.37427818387294e-05
8.23370978802688 0.000154373613942138 4.17915384369954e-05
8.38931327935886 0.000137289134361201 3.99327744991127e-05
8.54734007962602 0.00013904572401072 3.81617683840827e-05
8.70782792850983 0.000135429146796074 3.64740611310004e-05
8.87081515343501 0.000125698936004431 3.48654404230097e-05
9.03634067872287 0.000119841783805858 3.33319256275183e-05
9.20444403488715 0.000112169249546684 3.18697538334474e-05
9.37516536807457 0.000103274327582367 3.04753668126581e-05
9.54854544965252 0.000103321356161316 2.91453988385052e-05
9.724625685946 9.20132933441195e-05 2.7876665299777e-05
9.90344812812617 9.35952472486231e-05 2.6666152053131e-05
10.085055482253 0.000112839784135265 2.5511005461573e-05
10.2694911194741 0.00013226095219168 2.44085230705905e-05
10.4567990863828 9.17141573158794e-05 2.3356144877272e-05
10.6470241155371 9.1799480463976e-05 2.23514451511548e-05
10.8402116361426 0.000115138349756589 2.13921247686726e-05
11.0364077849018 8.81448574379778e-05 2.04760040259454e-05
11.2356594170328 0.000102917880166543 1.96010158972905e-05
11.4380141174584 8.22417021787532e-05 1.87651997092572e-05
11.643520212171 5.99029408759404e-05 1.79666952022163e-05
11.8522267797733 6.81399126975673e-05 1.72037369535839e-05
12.0641836631994 8.29177313236695e-05 1.64746491386462e-05
12.2794414816178 7.5858854739159e-05 1.57778406066928e-05
12.4980516425209 6.60874580722722e-05 1.51118002517635e-05
12.7200663540013 6.70984402875164e-05 1.44750926587952e-05
12.9455386372203 8.71974610180953e-05 1.38663540073156e-05
13.1745223390707 6.06042704671984e-05 1.32842882160904e-05
13.4070721450358 7.42702088410177e-05 1.2727663313292e-05
13.6432435922498 8.07202440119048e-05 1.21953080178322e-05
13.8830930827606 8.23004044030053e-05 1.16861085184952e-05
14.1266778970003 7.24358695240507e-05 1.11990054384245e-05
14.3740562074641 7.15084784410282e-05 1.07329909733694e-05
14.6252870926033 8.0947634790022e-05 1.02871061928834e-05
14.8804305509345 6.41411430735081e-05 9.86043849439658e-06
15.1395475153678 6.24371660428445e-05 9.45211920076039e-06
15.4026998677593 5.77954613203823e-05 9.06132129249154e-06
15.6699504536892 5.94452656621351e-05 8.68725726652179e-06
15.9413630974706 3.85716486543136e-05 8.32917711380237e-06
16.2170026173919 4.30092489539024e-05 7.98636640861281e-06
16.4969348411967 5.06240616745958e-05 7.65814450289008e-06
16.7812266218044 6.26182083964627e-05 7.34386281932748e-06

==> spinpdfw20.txt <==
xdat ydat ydatt
0.0003125 0.0591246496396796 3.00489839743508e-16
0.000362803599108411 0.0760362043655854 0.0670094796638872
0.000414594955698315 0.0806509443490741 0.0879862157859773
0.00046791807104125 0.0782741497369843 0.0901599708835754
0.000522818247771322 0.0697866595643791 0.0848056280622256
0.000579342128373744 0.0613248114999696 0.0767956055490642
0.000637537734811687 0.0515501959912319 0.06826504294907
0.000697454509325128 0.04455958226457 0.0601264405388646
0.00075914335643634 0.0411847750499349 0.052732135147221
0.00082265668619772 0.0376785697937541 0.0461766101918593
0.000888048458718701 0.0331417928649005 0.0404385737726927
0.00095537423000956 0.029620474701561 0.035448820585128
0.0010246911991811 0.0264313816230384 0.0311226522991819
0.00109605825704027 0.0225792463171315 0.0273750126993379
0.00116953603612305 0.0224289150833477 0.0241271012373774
0.00124518696220707 0.0198000274024959 0.0213087939616901
0.00132307530734774 0.0181224332108253 0.0188590441338141
0.00140326724448297 0.0167954984331157 0.0167253607558306
0.00148583090365287 0.0150525997578948 0.014862918496625
0.00157083642988212 0.0140670260009007 0.0132335728492352
0.0016583560427743 0.0127894005530389 0.0118049100219463
0.00174846409786873 0.0115157615886997 0.0105493868435912
0.00184123714981201 0.0115381211020413 0.00944357841518679
0.00193675401739783 0.0100404203457477 0.00846753295010027
0.00203509585053041 0.00899856612350171 0.00760422503078707
0.00213634619916844 0.00783952305615586 0.00683909549163767
0.00224059108430802 0.00788657517264261 0.00615966571361986
0.00234791907106504 0.00745642462705011 0.005555214905923
0.00245842134391891 0.00655593880882291 0.00501651022851905
0.00257219178418175 0.00646574786849269 0.00453558100802506
0.00268932704975876 0.00597567454769935 0.00410552963893382
0.00280992665726751 0.00526200000317219 0.00372037296616601
0.002934093066586 0.00504330057618503 0.00337490898874049
0.00306193176790125 0.00454666409008637 0.00306460461011808
0.00319355137133238 0.00443607639857937 0.00278550090230572
0.00332906369920444 0.00399238375382007 0.00253413296631531
0.00346858388105115 0.00389913687219408 0.00230746197975975
0.00361223045142753 0.00365031728758588 0.00210281744063553
0.00376012545061528 0.00316507475552846 0.00191784796003605
0.0039123945283067 0.00325980872820817 0.00175047923880704
0.00406916705035499 0.00273526560357235 0.00159887809502536
0.00423057620868187 0.00255912991852237 0.00146142159980854
0.00439675913443571 0.00243849645974679 0.00133667053587169
0.00456785701449637 0.00256448731270962 0.00122334652260277
0.00474401521142579 0.00212459837782389 0.00112031225825314
0.00492538338696615 0.0021625537960835 0.00102655441823085
0.00511211562919055 0.00214296112511526 0.000941168821770371
0.00530437058341427 0.00184951369253096 0.000863347540143865
0.0055023115869778 0.00184028904177026 0.000792367670282783
0.00570610680801613 0.00196900717259411 0.000727581539991277
0.00591592938833225 0.00176690083658075 0.000668408146322699
0.00613195759049619 0.00151609371692341 0.000614325658355112
0.00635437494929464 0.00146854096136446 0.000564864840522902
0.0065833704276597 0.00156647884433289 0.000519603273643647
0.00681913857720941 0.00128281616599227 0.000478160268483459
0.00706187970353626 0.00108987633358761 0.000440192381674317
0.00731180003638431 0.00103984547320569 0.000405389456482323
0.00756911190485928 0.00108473217355221 0.000373471121697544
0.00783403391782064 0.00103016009466063 0.000344183691081516
0.0081067911496089 0.0010027031462308 0.000317297413622808
0.00838761533126589 0.000859129797172656 0.000292604031526633
0.00867674504741046 0.000881650759861409 0.000269914608578202
0.00897442593893691 0.00104110715652667 0.000249057596419312
0.00928091091170835 0.000815448474756564 0.000229877110487209
0.00959646035142226 0.000868958951037064 0.000212231390987892
0.00992134234483086 0.000674522295151765 0.000195991427399929
0.0102558329075041 0.00067757621409594 0.000181039727703079
0.0106002162183292 0.000735993300833112 0.000167269215860426
0.0109547848609448 0.000721766861602861 0.000154582243105802
0.011319840072317 0.000664442951834997 0.000142889700344391
0.0116956919986659 0.000623118706957487 0.000132110220501158
0.0120826599589622 0.000497802184884898 0.000122169460981204
0.0124810727162159 0.000506241185373651 0.00011299945756556
0.01289126875679 0.000545397259446089 0.000104538042078509
0.0133135965779733 0.00049651590040585 9.6728317048224e-05
0.0137484149840601 0.000464672334740354 8.95181813582278e-05
0.0141960933911847 0.000460713885806316 8.285990156765e-05
0.0146570121411737 0.000360167988135996 7.6709724175821e-05
0.0151315628246785 0.000343469634850013 7.10275246323662e-05


==> time1.txt <==
x y
0.02 2.50020635347053e-07
0.04 0.000110217138662317
0.06 0.000419675109658713
0.08 0.000927348469422269
0.1 0.00163116535607329
0.12 0.00252829349471437
0.14 0.00361518512671492
0.16 0.00488762662660031
0.18 0.0063407883887311
0.2 0.00796927097791673
0.22 0.00976714446630697
0.24 0.0117279791992493
0.26 0.0138448677700734
0.28 0.0161104395346485
0.3 0.0185168703560845
0.32 0.0210558912579856
0.34 0.0237188001491377
0.36 0.0264964806961771
0.38 0.0293794317698351
0.4 0.0323578097533122
0.42 0.0354214845188519
0.44 0.0385601082352012
0.46 0.0417631945690869
0.48 0.0450202044869997
0.5 0.0483206339175329
0.52 0.0516540981159658
0.54 0.0550104077332547
0.56 0.0583796323122914
0.58 0.0617521481296059
0.6 0.0651186688298372
0.62 0.0684702589852777
0.64 0.071798332360149
0.66 0.0750946380829428
0.68 0.0783512389730489
0.7 0.0815604868189496
0.72 0.084714999411597
0.74 0.0878076436076839
0.76 0.0908315277033457
0.78 0.0937800050598721
0.8 0.0966466893958643
0.82 0.0994254806185457
0.84 0.102110598681313
0.86 0.104696621873583
0.88 0.107178525283053
0.9 0.109551714981385
0.92 0.111812053780247
0.94 0.113955875142236
0.96 0.115979982922263
0.98 0.117881635938783
1 0.119658517790926
1.02 0.121308693704082
1.04 0.122830557370058
1.06 0.124222771638928
1.08 0.125484207440671
1.1 0.126613885425873
1.12 0.127610924516878
1.14 0.128474500892179
1.16 0.129203819959931
1.18 0.129798102708467
1.2 0.130256586565516
1.22 0.130578539670784
1.24 0.130763286378901
1.26 0.130810240955579
1.28 0.130718945878373
1.3 0.130489110944685
1.32 0.13012064953182
1.34 0.129613708824543
1.36 0.128968691574523
1.38 0.128186267910978
1.4 0.127267376794264
1.42 0.126213217797143
1.44 0.125025234913812
1.46 0.123705094943035
1.48 0.122254663591381
1.5 0.12067598273873
1.52 0.118971252270105
1.54 0.117142819504366
1.56 0.115193178570937
1.58 0.11312498115954
1.6 0.110941058977978
1.62 0.108644457100499
1.64 0.10623847628282
1.66 0.103726721366243
1.68 0.101113152186377
1.7 0.0984021330135772
1.72 0.0955984765244623
1.74 0.0927074786449844
1.76 0.0897349412875426
1.78 0.08668718096613
1.8 0.0835710224242685
1.82 0.0803937776397478
1.84 0.0771632117573041
1.86 0.0738874985264232
1.88 0.0705751685817835
1.9 0.0672350543193008
1.92 0.063876235146944
1.94 0.0605079865227104
1.96 0.0571397354708663
1.98 0.053781024269449
2 0.0504414828362155
2.02 0.0471308091358342
2.04 0.0438587558230112
2.06 0.0406351204498828
2.08 0.0374697360028796
2.1 0.0343724583600552
2.12 0.0313531474962587
2.14 0.028421639885298
2.16 0.0255877104854636
2.18 0.0228610238405689
2.2 0.0202510750510497
2.22 0.0177671225269763
2.24 0.0154181153921902
2.26 0.0132126190543703
2.28 0.0111587427144763
2.3 0.00926407243169893
2.32 0.00753561280783547
2.34 0.00597973947689509
2.36 0.00460216349043731
2.38 0.00340790751182321
2.4 0.00240129261808194
2.42 0.00158593359293324
2.44 0.000964739989573695
2.46 0.000539920018487586
2.48 0.00031298449654467
2.5 0.000284748650227448
2.52 0.000455330421249554
2.54 0.000824144961976399
2.56 0.00138989609193688
2.58 0.00215056646997306
2.6 0.00310340898599256
2.62 0.0042449422878702
2.64 0.00557095337159596
2.66 0.00707650976619021
2.68 0.00875598308210678
2.7 0.0106030846538715
2.72 0.0126109128226664
2.74 0.0147720102216622
2.76 0.0170784283974904
2.78 0.0195217963595101
2.8 0.0220933892940556
2.82 0.0247841937655405
2.84 0.0275849662472128
2.86 0.0304862827234251
2.88 0.0334785782760577
2.9 0.0365521768681011
2.92 0.0396973128070312
2.94 0.0429041464506148
2.96 0.0461627774705713
2.98 0.0494632593161118
3 0.0527956183720887
3.02 0.0561498806956239
3.04 0.0595161082081282
3.06 0.0628844449337445
3.08 0.066245172463108
3.1 0.0695887724526787
3.12 0.0729059928108851
3.14 0.0761879134150618
3.16 0.0794260068487482
3.18 0.0826121897952514
3.2 0.0857388613599092
3.22 0.0887989256528627
3.24 0.0917857973307774
3.26 0.0946933903198044
3.28 0.0975160914563127
3.3 0.100248722121867
3.32 0.102886491970449
3.34 0.105424949441107
3.36 0.107859933857807
3.38 0.110187533533429
3.4 0.112404053463623
3.42 0.114505995012789
3.44 0.116490048589943
3.46 0.118353098838604
3.48 0.120092240478904
3.5 0.121704801785148
3.52 0.123188371873885
3.54 0.124540827592132
3.56 0.125760355863226
3.58 0.126845467852228
3.6 0.127795002194078
3.62 0.128608115691105
3.64 0.129284261212474
3.66 0.1298231538853
3.68 0.130224727923905
3.7 0.130489087480289
3.72 0.130616455617687
3.74 0.130607125842226
3.76 0.130461420543264
3.78 0.130179660197392
3.8 0.129762146328841
3.82 0.129209160069037
3.84 0.128520976826478
3.86 0.127697896188817
3.88 0.126740284862363
3.9 0.12564862933386
3.92 0.124423594121968
3.94 0.123066081049602
3.96 0.121577284956166
3.98 0.119958741684422
4 0.118212364983066
4.02 0.116340470088441
4.04 0.114345783080913
4.06 0.112231436524033
4.08 0.110000953247714
4.1 0.107658221292091
4.12 0.105207463864486
4.14 0.102653208585438
4.16 0.100000260259117
4.18 0.0972536808947971
4.2 0.0944187797764334
4.22 0.0915011151210059
4.24 0.0885065074161299
4.26 0.0854410630408641
4.28 0.0823112054151457
4.3 0.0791237098458232
4.32 0.0758857375641983
4.34 0.0726048642608315
4.36 0.0692890987434711
4.38 0.0659468881415214
4.4 0.0625871072691157
4.42 0.0592190312071657
4.44 0.0558522917110499
4.46 0.0524968195213052
4.48 0.0491627758846331
4.5 0.0458604774445007
4.52 0.0426003190419115
4.54 0.0393926988407399
4.56 0.036247949582166
4.58 0.0331762787608915
4.6 0.0301877192312847
4.62 0.0272920903554224
4.64 0.0244989684695097
4.66 0.0218176643326432
4.68 0.0192572044642649
4.7 0.0168263129594926
4.72 0.0145333905239262
4.74 0.0123864880614246
4.76 0.0103932730951666
4.78 0.00856098847645597
4.8 0.00689640408332967
4.82 0.00540576337156685
4.84 0.00409472756736242
4.86 0.00296832086883047
4.88 0.00203088018372182
4.9 0.00128601265838955
4.92 0.000736563588371989
4.94 0.000384596333508083
4.96 0.000231384716942139
4.98 0.000277417214897977
5 0.000522411191327907


==> time111.txt <==
x y
0 0
0.02 9.03711210931953e-05
0.04 0.000361224390757257
0.06 0.000811780276710936
0.08 0.00144074205154885
0.1 0.00224629952480231
0.12 0.00322613425277824
0.14 0.00437742621118193
0.16 0.00569686191131956
0.18 0.00718064393652132
0.2 0.00882450187133895
0.22 0.0106237045920627
0.24 0.0125730738831846
0.26 0.01466699934062
0.28 0.0168994545187932
0.3 0.019264014275117
0.32 0.0217538732619456
0.34 0.0243618655127823
0.36 0.0270804850663687
0.38 0.0299019075693009
0.4 0.032818012794997
0.42 0.0358204080142065
0.44 0.038900452149798
0.46 0.042049280646308
0.48 0.0452578309826742
0.5 0.0485168687547251
0.52 0.0518170142523607
0.54 0.0551487694549315
0.56 0.0585025453671232
0.58 0.0618686896166723
0.6 0.0652375142344835
0.62 0.0685993235371974
0.64 0.0719444420319611
0.66 0.0752632422630878
0.68 0.0785461725204639
0.7 0.0817837843299546
0.72 0.0849667596466908
0.74 0.0880859376729724
0.76 0.0911323412236044
0.78 0.094097202562785
0.8 0.096971988638186
0.82 0.0997484256395992
0.84 0.102418522811468
0.86 0.104974595450773
0.88 0.107409287024073
0.9 0.109715590340064
0.92 0.111886867716698
0.94 0.113916870084844
0.96 0.11579975497349
0.98 0.117530103324727
1 0.119102935090135
1.02 0.120513723563667
1.04 0.121758408409782
1.06 0.12283340734934
1.08 0.123735626469625
1.1 0.124462469128808
1.12 0.125011843429247
1.14 0.125382168238095
1.16 0.125572377737895
1.18 0.125581924494069
1.2 0.125410781030468
1.22 0.125059439908452
1.24 0.124528912309265
1.26 0.123820725123796
1.28 0.122936916558092
1.3 0.12188003026728
1.32 0.120653108034764
1.34 0.119259681017795
1.36 0.117703759584579
1.38 0.115989821772195
1.4 0.114122800398528
1.42 0.112108068865317
1.44 0.10995142569318
1.46 0.107659077833111
1.48 0.105237622802502
1.5 0.102694029697077
1.52 0.100035619133416
1.54 0.0972700421797638
1.56 0.0944052583357964
1.58 0.0914495126246873
1.6 0.0884113118634296
1.62 0.0852994001796952
1.64 0.0821227338457009
1.66 0.0788904555015085
1.68 0.0756118678419476
1.7 0.0722964068428906
1.72 0.0689536146039372
1.74 0.0655931118856674
1.76 0.0622245704205044
1.78 0.0588576850768767
1.8 0.0555021459567938
1.82 0.0521676105071395
1.84 0.0488636757249493
1.86 0.0455998505366652
1.88 0.0423855284308642
1.9 0.0392299604232235
1.92 0.0361422284315307
1.94 0.0331312191373693
1.96 0.0302055984097055
1.98 0.0273737863639869
2 0.0246439331285349
2.02 0.0220238953879772
2.04 0.0195212137712285
2.06 0.0171430911490991
2.08 0.0148963719039923
2.1 0.0127875222313525
2.12 0.0108226115295599
2.14 0.00900729493183011
2.16 0.00734679703039472
2.18 0.00584589683980561
2.2 0.00450891404263828
2.22 0.00333969655718135
2.24 0.00234160946289224
2.26 0.00151752531549256
2.28 0.000869815879577121
2.3 0.000400345302530169
2.32 0.000110464749395283
2.34 1.00851413964484e-06
2.36 7.2291618505005e-05
2.38 0.000324108905355809
2.4 0.000755735629133989
2.42 0.00136592954172102
2.44 0.002152934467704
2.46 0.00311448535875597
2.48 0.00424781481258354
2.5 0.00554966103768002
2.52 0.00701627724096089
2.54 0.00864344241126362
2.56 0.010426473467676
2.58 0.0123602387377294
2.6 0.0144391727266665
2.62 0.0166572921352751
2.64 0.0190082130801897
2.66 0.0214851694670986
2.68 0.0240810324639766
2.7 0.0267883310183006
2.72 0.029599273359195
2.74 0.0325057694226257
2.76 0.035499454135099
2.78 0.0385717114888545
2.8 0.0417136993392637
2.82 0.0449163748530619
2.84 0.0481705205341767
2.86 0.051466770752245
2.88 0.05479563869747
2.9 0.0581475436842411
2.92 0.0615128387249323
2.94 0.0648818382945234
2.96 0.0682448462061333
2.98 0.071592183517239
3 0.0749142163862647
3.02 0.0782013837993673
3.04 0.0814442250876184
3.06 0.0846334071553891
3.08 0.0877597513415701
3.1 0.0908142598363196
3.12 0.0937881415773113
3.14 0.0966728375509482
3.16 0.0994600454257288
3.18 0.102141743446864
3.2 0.104710213523381
3.22 0.107158063441255
3.24 0.10947824813866
3.26 0.111664089982086
3.28 0.113709297984975
3.3 0.115607985913565
3.32 0.117354689227834
3.34 0.118944380808777
3.36 0.120372485426767
3.38 0.121634892909337
3.4 0.122727969970519
3.42 0.123648570667654
3.44 0.124394045455612
3.46 0.124962248812344
3.48 0.125351545413826
3.5 0.125560814840622
3.52 0.125589454802517
3.54 0.12543738287195
3.56 0.125105036721239
3.58 0.124593372862942
3.6 0.123903863896945
3.62 0.123038494272238
3.64 0.121999754575545
3.66 0.120790634363265
3.68 0.119414613557345
3.7 0.11787565242985
3.72 0.116178180205062
3.74 0.114327082311896
3.76 0.112327686323342
3.78 0.110185746623381
3.8 0.107907427845516
3.82 0.105499287130579
3.84 0.102968255254882
3.86 0.100321616683016
3.88 0.0975669886027134
3.9 0.0947122990021224
3.92 0.0917657638525671
3.94 0.0887358634624807
3.96 0.0856313180705591
3.98 0.0824610627483805
4 0.0792342216847224
4.02 0.0759600819255885
4.04 0.0726480666455215
4.06 0.0693077080271311
4.08 0.0659486198268886
4.1 0.0625804697061475
4.12 0.0592129514070233
4.14 0.0558557568532101
4.16 0.0525185482560312
4.18 0.0492109303060042
4.2 0.0459424225299535
4.22 0.0427224318932306
4.24 0.0395602257258906
4.26 0.0364649050507515
4.28 0.033445378390092
4.3 0.0305103361263801
4.32 0.0276682254908204
4.34 0.0249272262517064
4.36 0.0222952271725457
4.38 0.0197798033077178
4.4 0.0173881942010021
4.42 0.01512728304973
4.44 0.0130035768945201
4.46 0.0110231878916182
4.48 0.00919181572173754
4.5 0.00751473118602879
4.52 0.00599676103639198
4.54 0.00464227408378902
4.56 0.00345516862453898
4.58 0.00243886122078208
4.6 0.00159627686740548
4.62 0.000929840573728556
4.64 0.000441470384177972
4.66 0.000132571858038383
4.68 4.03402416683702e-06
4.7 5.62268223133255e-05
4.72 0.000289000038411557
4.74 0.000701683736904243
4.76 0.00129309018885856
4.78 0.00206151729032282
4.8 0.00300475346108556
4.82 0.00412008400973894
4.84 0.00540429894672655
4.86 0.00685370222288976
4.88 0.0084641223669234
4.9 0.0102309244911254
4.92 0.0121490236308868
4.94 0.0142128993795318
4.96 0.016416611776385
4.98 0.0187538184023424
5 0.021217792633741

==> time112.txt <==
x y
35 0.00387833377747816
35.02 0.00279792446494208
35.04 0.00189020479680208
35.06 0.00115778724579762
35.08 0.000602779754451373
35.1 0.000226779668279246
35.12 3.08691385336417e-05
35.14 1.56120077050247e-05
35.16 0.000181052186749456
35.18 0.000526713528709891
35.2 0.00105160119909612
35.22 0.00175420453907926
35.24 0.00263250141326099
35.26 0.00368396402950133
35.28 0.00490556621406197
35.3 0.00629379212111563
35.32 0.00784464635156905
35.34 0.00955366545206334
35.36 0.0114159307610662
35.38 0.0134260825650845
35.4 0.015578335524241
35.42 0.0178664953228427
35.44 0.0202839764969955
35.46 0.0228238213879766
35.48 0.0254787201667968
35.5 0.0282410318723432
35.52 0.0311028064025241
35.54 0.0340558073951537
35.56 0.0370915359327082
35.58 0.0402012550027243
35.6 0.043376014643465
35.62 0.046606677702446
35.64 0.0498839461337288
35.66 0.0531983877582591
35.68 0.0565404634102612
35.7 0.0599005543915352
35.72 0.0632689901546605
35.74 0.066636076135429
35.76 0.0699921216543827
35.78 0.0733274678071926
35.8 0.0766325152635673
35.82 0.0798977518947237
35.84 0.0831137801498643
35.86 0.0862713441029089
35.88 0.0893613560916186
35.9 0.0923749228724372
35.92 0.0953033712157971
35.94 0.0981382728681975
35.96 0.100871468809243
35.98 0.103495092733792
36 0.106001593691675
36.02 0.108383757819783
36.04 0.11063472910401
36.06 0.112748029111286
36.08 0.114717575634893
36.1 0.116537700199438
36.12 0.118203164375065
36.14 0.119709174853983
36.16 0.121051397245893
36.18 0.122225968552633
36.2 0.123229508286119
36.22 0.124059128197601
36.24 0.124712440590217
36.26 0.125187565190929
36.28 0.12548313456207
36.3 0.125598298036904
36.32 0.125532724167905
36.34 0.125286601680681
36.36 0.124860638930808
36.38 0.12425606186514
36.4 0.123474610493463
36.42 0.122518533880632
36.44 0.121390583673635
36.46 0.120094006182177
36.48 0.118632533035604
36.5 0.117010370443046
36.52 0.115232187087692
36.54 0.11330310069003
36.56 0.111228663278735
36.58 0.109014845211596
36.6 0.106668017992452
36.62 0.104194935933624
36.64 0.101602716716581
36.66 0.0988988209068281
36.68 0.096091030481931
36.7 0.0931874264345179
36.72 0.0901963655146853
36.74 0.0871264561787542
36.76 0.083986533813617
36.78 0.0807856353079434
36.8 0.0775329730434697
36.82 0.0742379083811933
36.84 0.0709099247188096
36.86 0.0675586001969111
36.88 0.0641935801325068
36.9 0.0608245492592209
36.92 0.0574612038540267
36.94 0.054113223830777
36.96 0.0507902448808089
36.98 0.0475018307408473
37 0.0442574456679747
37.02 0.0410664272009275
37.04 0.0379379592860854
37.06 0.0348810458455094
37.08 0.0319044848631098
37.1 0.0290168430635008
37.12 0.0262264312564537
37.14 0.0235412804178687
37.16 0.0209691185761424
37.18 0.0185173485704208
37.2 0.0161930267447843
37.22 0.0140028426396527
37.24 0.0119530997388777
37.26 0.0100496973279348
37.28 0.00829811351541442
37.3 0.00670338946669444
37.32 0.0052701148951527
37.34 0.00400241485269661
37.36 0.0029039378576082
37.38 0.00197784539388499
37.4 0.00122680281229781
37.42 0.000652971659345446
37.44 0.000258003456194353
37.46 4.30349454976602e-05
37.48 8.68481978133788e-06
37.5 0.000155051940808751
37.52 0.000481715055050699
37.54 0.000987734006078378
37.56 0.00167165244039238
37.58 0.00253150199889525
37.6 0.00356480798195133
37.62 0.0047685964717215
37.64 0.00613940289128411
37.66 0.00767328197589489
37.68 0.00936581912770443
37.7 0.0112121431212378
37.72 0.0132069401230805
37.74 0.015344468985418
37.76 0.0176185777694059
37.78 0.0200227214508333
37.8 0.0225499807570947
37.82 0.0251930820812868
37.84 0.0279444184160896
37.86 0.0307960712471996
37.88 0.033739833343304
37.9 0.0367672323769847
37.92 0.0398695553086041
37.94 0.0430378734629593
37.96 0.0462630682265617
37.98 0.0495358572915576
38 0.0528468213707877
38.02 0.0561864313070612
38.04 0.059545075498659
38.06 0.062913087562113
38.08 0.0662807741526427
38.1 0.0696384428622045
38.12 0.072976430114823
38.14 0.0762851289789647
38.16 0.0795550168168662
38.18 0.0827766826912756
38.2 0.085940854450699
38.22 0.0890384254152255
38.24 0.0920604805861065
38.26 0.0949983223036653
38.28 0.0978434952796993
38.3 0.10058781093231
38.32 0.103223370953151
38.34 0.105742590039234
38.36 0.108138217723899
38.38 0.110403359244104
38.4 0.112531495383968
38.42 0.114516501237479
38.44 0.116352663836344
38.46 0.118034698592267
38.48 0.11955776450631
38.5 0.120917478101589
38.52 0.122109926039189
38.54 0.123131676380988
38.56 0.123979788466992
38.58 0.124651821378728
38.6 0.12514584096436
38.62 0.125460425405297
38.64 0.12559466930827
38.66 0.125548186311114
38.68 0.125321110194738
38.7 0.124914094498098
38.72 0.124328310637271
38.74 0.123565444534047
38.76 0.122627691763744
38.78 0.121517751236208
38.8 0.120238817428186
38.82 0.118794571189423
38.84 0.117189169148956
38.86 0.115427231752077
38.88 0.113513829962413
38.9 0.111454470667378
38.92 0.109255080829018
38.94 0.10692199042585
38.96 0.104461914234794
38.98 0.101881932505641
39 0.0991894705836515
39.02 0.0963922775389668
39.04 0.0934984038643062
39.06 0.0905161783051546
39.08 0.0874541838891295
39.1 0.0843212332234961
39.12 0.0811263431319482
39.14 0.077878708703636
39.16 0.0745876768291404
39.18 0.0712627192995442
39.2 0.0679134055460436
39.22 0.0645493750985384
39.24 0.0611803098424687
39.26 0.0578159061537681
39.28 0.0544658469920895
39.3 0.0511397740326629
39.32 0.0478472599169574
39.34 0.04459778070204
39.36 0.0414006885878977
39.38 0.0382651850012366
39.4 0.035200294113215
39.42 0.0322148368673209
39.44 0.0293174055921647
39.46 0.0265163392722217
39.48 0.0238196995477359
39.5 0.021235247512817
39.52 0.0187704213785424
39.54 0.0164323150653283
39.56 0.014227657786192
39.58 0.0121627946796667
39.6 0.0102436685481034
39.62 0.00847580275392442
39.64 0.00686428532304491
39.66 0.00541375430122687
39.68 0.00412838440549494
39.7 0.00301187500905048
39.72 0.00206743949424617
39.74 0.00129779600427495
39.76 0.000705159620189146
39.78 0.000291235985760207
39.8 5.7216398532411e-05
39.82 3.77438119542628e-06
39.84 0.000131063743144895
39.86 0.000438718137809293
39.88 0.00092585211701823
39.9 0.0015910636793756
39.92 0.00243243830530712
39.94 0.00344755446716235
39.96 0.00463349059852189
39.98 0.00598683350264191
40 0.00750368817584579

==> time12.txt <==
x y
35.02 0.0312965992378001
35.04 0.0343265738226274
35.06 0.0374346279754546
35.08 0.0406105350948645
35.1 0.0438440724337804
35.12 0.0471250781515059
35.14 0.050443499479243
35.16 0.0537894311258217
35.18 0.057153143958243
35.2 0.0605251048738527
35.22 0.0638959895420311
35.24 0.0672566902519823
35.26 0.0705983214012025
35.28 0.0739122251671848
35.3 0.0771899796252633
35.32 0.0804234110417744
35.34 0.0836046113445607
35.36 0.0867259609331922
35.38 0.0897801561312661
35.4 0.0927602397961958
35.42 0.0956596329724892
35.44 0.0984721650695323
35.46 0.101192099906677
35.48 0.103814155111085
35.5 0.106333512762188
35.52 0.108745819808991
35.54 0.111047177579131
35.56 0.113234120573381
35.58 0.11530358561114
35.6 0.117252873178523
35.62 0.119079603457649
35.64 0.120781669926665
35.66 0.122357193579448
35.68 0.123804480709766
35.7 0.125121986849717
35.72 0.126308288881601
35.74 0.127362066610116
35.76 0.128282094255524
35.78 0.129067241482997
35.8 0.129716482793807
35.82 0.130228913439196
35.84 0.130603769534283
35.86 0.130840449787393
35.88 0.130938536240136
35.9 0.130897811635412
35.92 0.130718271473572
35.94 0.1304001294424
35.96 0.129943815659956
35.98 0.129349967984819
36 0.128619417453538
36.02 0.12775316962655
36.04 0.126752384192442
36.06 0.125618355537667
36.08 0.124352497092633
36.1 0.122956332094016
36.12 0.121431492960819
36.14 0.119779730797235
36.16 0.118002935663215
36.18 0.116103167269386
36.2 0.114082694747405
36.22 0.11194404321762
36.24 0.109690044118297
36.26 0.107323885757041
36.28 0.104849160356613
36.3 0.102269904025708
36.32 0.0995906265882735
36.34 0.0968163290144975
36.36 0.0939525072407583
36.38 0.0910051423445666
36.4 0.087980678234642
36.42 0.0848859890996302
36.44 0.081728339711883
36.46 0.0785153422061313
36.48 0.0752549130807728
36.5 0.0719552338784688
36.52 0.0686247183168554
36.54 0.065271987630276
36.56 0.061905854660723
36.58 0.0585353159401113
36.6 0.055169549788514
36.62 0.0518179174603106
36.64 0.0484899637247915
36.66 0.0451954130529503
36.68 0.0419441578310029
36.7 0.0387462357113429
36.72 0.0356117942673162
36.74 0.0325510424182619
36.76 0.0295741894834411
36.78 0.026691374042578
36.8 0.0239125858688774
36.82 0.0212475849266011
36.84 0.0187058217022961
36.86 0.01629636293428
36.88 0.0140278261463873
36.9 0.0119083253632721
36.92 0.00994542911605078
36.94 0.00814613049889032
36.96 0.00651682777884108
36.98 0.00506331304994509
37 0.00379076578299
37.02 0.00270374793027114
37.04 0.0018061975181677
37.06 0.00110141835675648
37.08 0.000592064517974347
37.1 0.000280119443042853
37.12 0.000166870773247491
37.14 0.000252883090358716
37.16 0.000537971557461516
37.18 0.00102117985907468
37.2 0.00170076579457375
37.22 0.00257419738391167
37.24 0.00363816146139359
37.26 0.00488858557475481
37.28 0.00632067272216496
37.3 0.00792894721479964
37.32 0.00970730890789288
37.34 0.0116490923331345
37.36 0.0137471269806311
37.38 0.015993795154747
37.4 0.0183810844405892
37.42 0.0209006327859502
37.44 0.0235437654008576
37.46 0.0263015239480189
37.48 0.0291646896778919
37.5 0.0321238030994371
37.52 0.0351691833508583
37.54 0.0382909505696249
37.56 0.0414790542396262
37.58 0.0447233097552563
37.6 0.048013444380143
37.62 0.0513391525252289
37.64 0.0546901589836101
37.66 0.0580562875980747
37.68 0.0614275319451839
37.7 0.064794124106219
37.72 0.0681465975224224
37.74 0.071475840307662
37.76 0.0747731361702516
37.78 0.0780301911844419
37.8 0.0812391459237068
37.82 0.0843925737765082
37.84 0.0874834674638143
37.86 0.0905052167356457
37.88 0.0934515808413369
37.9 0.0963166595862564
37.92 0.0990948665941427
37.94 0.101780907822982
37.96 0.104369767508296
37.98 0.106856702636486
38 0.10923724590606
38.02 0.11150721604283
38.04 0.113662733412357
38.06 0.115700238211669
38.08 0.117616508182944
38.1 0.119408672798094
38.12 0.121074221201515
38.14 0.122611001821476
38.16 0.12401721239565
38.18 0.125291380112282
38.2 0.126432332547832
38.22 0.12743916098935
38.24 0.128311178481597
38.26 0.129047875469281
38.28 0.12964887617103
38.3 0.13011389880669
38.32 0.13044272251142
38.34 0.130635163240952
38.36 0.130691060254486
38.38 0.130610273921614
38.4 0.130392694713247
38.42 0.130038262380775
38.44 0.129546993575633
38.46 0.128919015574957
38.48 0.12815460340471
38.5 0.127254217517319
38.52 0.126218539293473
38.54 0.12504850198346
38.56 0.123745315249196
38.58 0.122310482163669
38.6 0.12074580830733
38.62 0.11905340340013
38.64 0.117235676650532
38.66 0.115295327619702
38.68 0.113235334831141
38.7 0.111058944559621
38.72 0.108769662185543
38.74 0.10637124820187
38.76 0.103867720435424
38.78 0.101263363340079
38.8 0.0985627444027791
38.82 0.0957707368536324
38.84 0.0928925470731102
38.86 0.0899337444235548
38.88 0.0869002907681482
38.9 0.0837985667283815
38.92 0.080635391796516
38.94 0.0774180357605822
38.96 0.0741542194863061
38.98 0.0708521038779021
39 0.067520266732822
39.02 0.0641676681265961
39.04 0.0608036058212733
39.06 0.0574376628988354
39.08 0.0540796503081792
39.1 0.0507395472321746
39.12 0.0474274421093797
39.14 0.0441534767931982
39.16 0.0409277957397517
39.18 0.0377605013505003
39.2 0.0346616157418667
39.22 0.0316410483667812
39.24 0.0287085681665532
39.26 0.0258737783691242
39.28 0.0231460917343677
39.3 0.0205347040137543
39.32 0.0180485636437041
39.34 0.0156963362000647
39.36 0.013486362846818
39.38 0.0114266128337644
39.4 0.00952463094017421
39.42 0.00778748152587463
39.44 0.00622169144802302
39.46 0.00483319446001022
39.48 0.00362727978524423
39.5 0.00260854734281888
39.52 0.00178087161881514
39.54 0.00114737548298726
39.56 0.000710414428348774
39.58 0.000471570859146092
39.6 0.000431657273385812
39.62 0.000590726573348369
39.64 0.00094808736486011
39.66 0.00150232201713932
39.68 0.00225130545770681
39.7 0.00319222314193173
39.72 0.00432158730112489
39.74 0.00563525134724933
39.76 0.00712842309165904
39.78 0.00879567811328105
39.8 0.0106309750936958
39.82 0.0126276751524839
39.84 0.0147785671298818
39.86 0.0170759003785439
39.88 0.0195114259850541
39.9 0.0220764465225118
39.92 0.0247618735408595
39.94 0.0275582911464098
39.96 0.0304560233181178
39.98 0.0334452021497335
40 0.0365158340581988


==> time21.txt <==
x y
0.02 5.00013376184909e-07
0.04 0.00021913023254793
0.06 0.000820723588577636
0.08 0.00176526780287559
0.1 0.00299172766659572
0.12 0.00442439334658694
0.14 0.00598053332699549
0.16 0.00757842455686369
0.18 0.00914484235368726
0.2 0.0106212158367366
0.22 0.0119678555909193
0.24 0.0131659004599607
0.26 0.0142168786709605
0.28 0.0151400152230703
0.3 0.0159676321907789
0.32 0.0167391737742395
0.34 0.0174945326600539
0.36 0.0182674417333211
0.38 0.0190797057979122
0.4 0.0199369668808092
0.42 0.0208265224932622
0.44 0.0217174663703556
0.46 0.0225631313452564
0.48 0.0233055304703667
0.5 0.0238812605259206
0.52 0.024228184031812
0.54 0.024292153930841
0.56 0.0240330808395938
0.58 0.0234297437722211
0.6 0.0224828854620488
0.62 0.0212162926688412
0.64 0.0196757307176715
0.66 0.0179257795116116
0.68 0.0160448068837323
0.7 0.0141185091671227
0.72 0.0122326305133226
0.74 0.0104656119266912
0.76 0.00888198347600259
0.78 0.00752727068883016
0.8 0.00642502890082465
0.82 0.00557636227214446
0.84 0.00496196584890094
0.86 0.00454640271455045
0.88 0.00428404842973128
0.9 0.0041259439035763
0.92 0.00402671696345016
0.94 0.00395076109135577
0.96 0.00387697866995307
0.98 0.00380157892770901
1 0.0037386413175164
1.02 0.00371839247305836
1.04 0.00378338372648213
1.06 0.00398298249902551
1.08 0.00436678752877573
1.1 0.00497772233699671
1.12 0.00584562814904383
1.14 0.0069821453286802
1.16 0.00837753274673609
1.18 0.00999983853801939
1.2 0.0117965356627036
1.22 0.0136984195529134
1.24 0.0156252855746698
1.26 0.0174927053856003
1.28 0.0192191288035183
1.3 0.0207325531614827
1.32 0.0219761061026156
1.34 0.022912049035483
1.36 0.0235238946195621
1.38 0.0238165182497797
1.4 0.0238143180084073
1.42 0.0235576371927141
1.44 0.023097809013098
1.46 0.0224913114577226
1.48 0.0217936208159559
1.5 0.0210534070304349
1.52 0.0203077035914938
1.54 0.019578596579148
1.56 0.0188718131079171
1.58 0.0181773670553171
1.6 0.017472171735916
1.62 0.016724293578118
1.64 0.015898332897231
1.66 0.0149613009524628
1.68 0.0138883246034421
1.7 0.0126675450443861
1.72 0.0113036708394687
1.74 0.0098197816875927
1.76 0.0082571451533479
1.78 0.00667299550005296
1.8 0.00513642470306823
1.82 0.00372274017564136
1.84 0.00250683364154297
1.86 0.00155625491376051
1.88 0.00092476347810701
1.9 0.000647114742822007
1.92 0.000735715385089499
1.94 0.0011795624619765
1.96 0.00194559412558457
1.98 0.00298227180692134
2 0.00422493559993179
2.02 0.00560227014897754
2.04 0.00704311452358821
2.06 0.00848285189729201
2.08 0.00986870952846311
2.1 0.0111634604529176
2.12 0.0123472159730258
2.14 0.0134172070708324
2.16 0.0143856554139527
2.18 0.0152760193399868
2.2 0.0161180584389589
2.22 0.0169422820388679
2.24 0.0177744189060209
2.26 0.0186305536310955
2.28 0.0195135093672041
2.3 0.0204109166484438
2.32 0.0212952075596396
2.34 0.0221255405370898
2.36 0.0228514287851891
2.38 0.0234176498232248
2.4 0.0237698814312177
2.42 0.02386045214966
2.44 0.023653609052126
2.46 0.0231297770484322
2.48 0.0222883936805891
2.5 0.0211490353826661
2.52 0.0197506965545323
2.54 0.0181492389088325
2.56 0.0164131943820493
2.58 0.014618274846772
2.6 0.0128411012045604
2.62 0.0111527891994891
2.64 0.00961309125370227
2.66 0.00826576902779338
2.68 0.00713575009400036
2.7 0.00622841345268791
2.72 0.00553108165315906
2.74 0.00501651461477793
2.76 0.00464794778727203
2.78 0.00438503325618763
2.8 0.00418994935877552
2.82 0.0040329466604407
2.84 0.0038966847932898
2.86 0.00377886591597871
2.88 0.00369286475367798
2.9 0.00366627317485827
2.92 0.00373750302454797
2.94 0.0039508089780633
2.96 0.00435028517512226
2.98 0.00497353271756617
3 0.0058457652049445
3.02 0.00697509596359433
3.04 0.00834962509866553
3.06 0.00993672672834938
3.08 0.011684656149467
3.1 0.0135262975880309
3.12 0.015384604985734
3.14 0.0171790933093042
3.16 0.0188326413798611
3.18 0.020277872699115
3.2 0.0214624721798905
3.22 0.0223529463862186
3.24 0.0229365136189195
3.26 0.0232209954801726
3.28 0.023232761181652
3.3 0.0230129456466992
3.32 0.0226123202069361
3.34 0.0220853337005722
3.36 0.0214839474442811
3.38 0.0208519391893472
3.4 0.0202203286081607
3.42 0.0196044690886622
3.44 0.0190031627541915
3.46 0.0183999108553898
3.48 0.0177661470016204
3.5 0.0170660578363982
3.52 0.0162624105739229
3.54 0.0153227011479528
3.56 0.0142249155221928
3.58 0.0129622509119781
3.6 0.0115462569880912
3.62 0.0100080133037072
3.64 0.00839714625417762
3.66 0.00677869883259916
3.68 0.00522809076171956
3.7 0.0038246304904786
3.72 0.00264423955813249
3.74 0.00175219134260409
3.76 0.00119671663988397
3.78 0.00100426391746848
3.8 0.0011770182029613
3.82 0.00169300017250089
3.84 0.00250872971155439
3.86 0.00356410299932637
3.88 0.00478885541349907
3.9 0.00610980643514117
3.92 0.00745802635895342
3.94 0.00877512261862587
3.96 0.0100179918530671
3.98 0.0111615896847357
4 0.0121995020299398
4.02 0.0131423355678881
4.04 0.0140141650148149
4.06 0.0148474700013424
4.08 0.0156771530897256
4.1 0.016534337612887
4.12 0.0174406818358678
4.14 0.0184038994981273
4.16 0.0194150413077319
4.18 0.0204478786132101
4.2 0.0214604675727659
4.22 0.0223987002432738
4.24 0.0232014113936187
4.26 0.023806441502796
4.28 0.0241569757061398
4.3 0.0242074844843864
4.32 0.0239286681880464
4.34 0.0233109303565866
4.36 0.0223660524998907
4.38 0.0211269020198527
4.4 0.0196451707309852
4.42 0.0179873139574385
4.44 0.0162290365977301
4.46 0.0144488409447463
4.48 0.0127212886738391
4.5 0.0111107068849358
4.52 0.00966605840390152
4.54 0.00841758547429523
4.56 0.00737562955206262
4.58 0.00653175590514505
4.6 0.00586201397876921
4.62 0.00533189222048135
4.64 0.00490232168672992
4.66 0.0045359726066903
4.68 0.00420307880257422
4.7 0.00388610599442301
4.72 0.00358273078798775
4.74 0.00330679415495057
4.76 0.00308711569371513
4.78 0.00296428594566232
4.8 0.00298577798335438
4.82 0.00319991857781114
4.84 0.00364941146038253
4.86 0.00436518607420645
4.88 0.00536133366084398
4.9 0.0066317785685952
4.92 0.00814912395234836
4.94 0.00986583492441229
4.96 0.0117176217801721
4.98 0.013628610540114
5 0.0155176815143067


==> time212.txt <==
x y 
35 0.00390917668560634
35.02 0.00343807239925176
35.04 0.00319897135626738
35.06 0.00314134745098707
35.08 0.00321078701203927
35.1 0.00335608124212321
35.12 0.00353566110471589
35.14 0.00372264843441914
35.16 0.00390795587798831
35.18 0.00410109009878823
35.2 0.00432857282430437
35.22 0.00463016386417673
35.24 0.00505331921436955
35.26 0.00564651811144508
35.28 0.00645222307812257
35.3 0.00750028210033957
35.32 0.00880253702290208
35.34 0.010349271967918
35.36 0.0121079344424328
35.38 0.0140243120446068
35.4 0.0160260769354231
35.42 0.0180283484867437
35.44 0.0199407007354471
35.46 0.021674880262562
35.48 0.0231524197298309
35.5 0.0243113414792121
35.52 0.0251112433588479
35.54 0.0255362345053681
35.56 0.0255954228008335
35.58 0.0253209222843783
35.6 0.0247636184844246
35.62 0.0239871726586786
35.64 0.0230609354567974
35.66 0.0220525556553724
35.68 0.0210210977009533
35.7 0.0200114198224724
35.72 0.0190504194035172
35.74 0.0181455403040664
35.76 0.0172856814669625
35.78 0.0164443758094137
35.8 0.0155848531087577
35.82 0.0146663886931201
35.84 0.013651194772393
35.86 0.0125110492984417
35.88 0.0112328852204598
35.9 0.00982267782172277
35.92 0.0083071567734302
35.94 0.0067331116800617
35.96 0.00516432837312948
35.98 0.00367645825974585
36 0.00235035524035636
36.02 0.00126458829483488
36.04 0.000487933500408529
36.06 7.26563144999648e-05
36.08 4.93125634046283e-05
36.1 0.000423633761349321
36.12 0.00117583708643477
36.14 0.00226243742164408
36.16 0.00362036735822314
36.18 0.00517296093527727
36.2 0.00683715576590109
36.22 0.00853113826450433
36.24 0.0101816122487635
36.26 0.0117299170849877
36.28 0.0131363526200774
36.3 0.0143822698121415
36.32 0.0154697358407541
36.34 0.0164188528238999
36.36 0.0172630701130425
36.38 0.0180430525669143
36.4 0.0187998265742246
36.42 0.0195680042602797
36.44 0.0203698755812578
36.46 0.0212110591076984
36.48 0.0220782262306791
36.5 0.0229391798552856
36.52 0.0237453033327046
36.54 0.024436127895696
36.56 0.0249455269215778
36.58 0.0252088596258466
36.6 0.0251702759594458
36.62 0.0247893709206199
36.64 0.0240464429084802
36.66 0.0229457598809258
36.68 0.021516452508988
36.7 0.0198109114689666
36.72 0.0179008379924512
36.74 0.0158713527505176
36.76 0.0138137797964035
36.78 0.0118178662438233
36.8 0.00996425871763069
36.82 0.00831802773033112
36.84 0.00692391434794881
36.86 0.00580378276253507
36.88 0.00495651881719196
36.9 0.00436034510267129
36.92 0.00397725778384769
36.94 0.00375905818923118
36.96 0.00365427907186216
36.98 0.0036152104429686
37 0.00360422344407021
37.02 0.00359867349132629
37.04 0.00359382664083425
37.06 0.00360347766576946
37.08 0.00365818973271989
37.1 0.0038013547571595
37.12 0.00408352058438175
37.14 0.0045556286125335
37.16 0.0052619313762795
37.18 0.00623339990410334
37.2 0.00748238080055017
37.22 0.00899912843384643
37.24 0.0107506331697732
37.26 0.0126819148756761
37.28 0.0147196797641842
37.3 0.0167779780600806
37.32 0.0187652788033598
37.34 0.0205922208404914
37.36 0.0221792231312341
37.38 0.0234631513389511
37.4 0.0244023397755483
37.42 0.0249794468691864
37.44 0.0252018586268315
37.46 0.0250996219605192
37.48 0.0247211586866237
37.5 0.0241272517793952
37.52 0.0233839814787676
37.54 0.022555399604175
37.56 0.0216967537390318
37.58 0.0208490063414903
37.6 0.0200352447850144
37.62 0.0192593634478835
37.64 0.0185071421544255
37.66 0.0177495750634544
37.68 0.0169480505187263
37.7 0.016060773589898
37.72 0.0150496822361046
37.74 0.013887050870767
37.76 0.0125610079705013
37.78 0.0110793136431148
37.8 0.00947093555418687
37.82 0.00778520598917971
37.84 0.00608861201688551
37.86 0.00445953487679708
37.88 0.00298148453915667
37.9 0.00173554537458297
37.92 0.000792840130750534
37.94 0.000207821768763041
37.96 1.31158238375277e-05
37.98 0.000216469365256339
38 0.000800134704048096
38.02 0.00172275188901408
38.04 0.00292352290324259
38.06 0.00432822226142133
38.08 0.00585639081190271
38.1 0.00742893379349004
38.12 0.00897530442364963
38.14 0.0104395048209611
38.16 0.0117842712117697
38.18 0.0129930150947877
38.2 0.0140693435948651
38.22 0.0150342527079172
38.24 0.0159213465188839
38.26 0.0167706550007198
38.28 0.0176217783399336
38.3 0.0185071596725634
38.32 0.0194462724742388
38.34 0.0204414053865495
38.36 0.0214755474786529
38.38 0.0225126408044308
38.4 0.0235002008424318
38.42 0.0243740385676984
38.44 0.0250645801419923
38.46 0.0255040979489091
38.48 0.0256340602267404
38.5 0.0254117877569295
38.52 0.0248156771307268
38.54 0.0238484032681384
38.56 0.0225377322334299
38.58 0.0209348348843956
38.6 0.0191102638522186
38.62 0.0171480107319778
38.64 0.0151382690671914
38.66 0.0131696686838083
38.68 0.0113218027224349
38.7 0.00965883419991573
38.72 0.00822484796317621
38.74 0.00704141990513636
38.76 0.00610762979699421
38.78 0.0054024742505955
38.8 0.00488937203799641
38.82 0.00452222451345778
38.84 0.0042523245885946
38.86 0.00403531730726064
38.88 0.00383741350535063
38.9 0.00364014542229874
38.92 0.00344311969392635
38.94 0.0032644503596694
38.96 0.00313881709677143
38.98 0.00311336266255566
39 0.00324188860837676
39.02 0.00357800247406879
39.04 0.00416799127284774
39.06 0.0050442315668876
39.08 0.00621989179088576
39.1 0.00768554367445839
39.12 0.00940809194555624
39.14 0.0113321779059204
39.16 0.0133839409931832
39.18 0.0154767631129635
39.2 0.0175184020348116
39.22 0.0194187666832211
39.24 0.0210975157129333
39.26 0.0224906792569731
39.28 0.0235556101457318
39.3 0.0242737534588646
39.32 0.0246509618074593
39.34 0.0247153518808736
39.36 0.0245129658910909
39.38 0.0241017399811816
39.4 0.0235444641017425
39.42 0.0229015241783725
39.44 0.0222242359104751
39.46 0.0215495083035569
39.48 0.0208964220355405
39.5 0.0202650900422587
39.52 0.0196379094955985
39.54 0.018983044339803
39.56 0.0182597257490133
39.58 0.017424752250284
39.6 0.0164394346744259
39.62 0.0152761787477596
39.64 0.013923935874398
39.66 0.0123918763425493
39.68 0.0107108351470009
39.7 0.00893232716109571
39.72 0.00712519820584972
39.74 0.0053702417506534
39.76 0.00375333835961574
39.78 0.00235784134469891
39.8 0.00125701892556881
39.82 0.00050736084769852
39.84 0.000143466066526502
39.86 0.000175057808348377
39.88 0.000586441849507482
39.9 0.00133845865559234
39.92 0.00237270937622631
39.94 0.00361758948352867
39.96 0.00499546924981082
39.98 0.00643023874126646
40 0.00785439992498424


==> time22.txt <==
x y
35 0.00451092347550916
35.02 0.00581665321084601
35.04 0.00713504168181231
35.06 0.00840089132017005
35.08 0.00956796940539716
35.1 0.0106122045255137
35.12 0.0115322577046595
35.14 0.0123474899981036
35.16 0.0130935972520151
35.18 0.0138164084414877
35.2 0.0145645362934882
35.22 0.0153817093057852
35.24 0.016299677433811
35.26 0.0173325453243108
35.28 0.0184732350144402
35.3 0.0196925241771844
35.32 0.0209407804849995
35.34 0.0221521702823761
35.36 0.0232508187411546
35.38 0.024158186946811
35.4 0.0248008340770054
35.42 0.0251177478048613
35.44 0.0250665286180939
35.46 0.0246278686319786
35.48 0.0238079406939175
35.5 0.0226384904725766
35.52 0.0211745998436466
35.54 0.019490271149114
35.56 0.0176721746825239
35.58 0.015812100150045
35.6 0.0139988340250021
35.62 0.0123103120328018
35.64 0.010806929981929
35.66 0.00952680895679658
35.68 0.00848359870675693
35.7 0.00766709126164586
35.72 0.00704655543079004
35.74 0.0065763539705048
35.76 0.00620312658325969
35.78 0.00587365280300814
35.8 0.00554246280218434
35.82 0.0051783307258603
35.84 0.00476893845429381
35.86 0.0043232079299665
35.88 0.00387104273703375
35.9 0.0034604782178197
35.92 0.00315250288624761
35.94 0.00301406914357784
35.96 0.00311003691468796
35.98 0.00349495869099946
36 0.0042056832466933
36.02 0.00525569943450619
36.04 0.00663195153728626
36.06 0.00829455165810138
36.08 0.010179438144466
36.1 0.0122036460348276
36.12 0.0142725324937664
36.14 0.0162880889555021
36.16 0.0181573966865669
36.18 0.0198003371860194
36.2 0.0211558219439531
36.22 0.0221860146504497
36.24 0.0228782432886657
36.26 0.0232445139502635
36.28 0.023318733928284
36.3 0.0231519317306569
36.32 0.0228059308464535
36.34 0.022346088795596
36.36 0.021833836366706
36.38 0.0213198166519673
36.4 0.0208384011953535
36.42 0.0204042343553584
36.44 0.0200112312111844
36.46 0.0196341576052986
36.48 0.019232600359951
36.5 0.0187568446255933
36.52 0.0181549586907245
36.54 0.0173802699954963
36.56 0.0163984020665968
36.58 0.0151931146081178
36.6 0.0137703235975056
36.62 0.0121598529208603
36.64 0.0104146708705562
36.66 0.00860758946291758
36.68 0.00682564972898208
36.7 0.00516267217913949
36.72 0.0037106945475525
36.74 0.00255121034837301
36.76 0.00174721715845198
36.78 0.00133704603002581
36.8 0.00133075846259234
36.82 0.0017095818697336
36.84 0.00242845659571274
36.86 0.00342135605206432
36.88 0.0046086884349094
36.9 0.00590585052733886
36.92 0.00723190984531705
36.94 0.0085174376973677
36.96 0.00971067417910767
36.98 0.0107814360272357
37 0.011722440570492
37.02 0.0125479856746938
37.04 0.0132901812262774
37.06 0.0139931643674109
37.08 0.0147059392494957
37.1 0.0154746455540132
37.12 0.0163351530448169
37.14 0.0173068746795509
37.16 0.018388570411132
37.18 0.0195566801928552
37.2 0.0207664059890347
37.22 0.0219554090681459
37.24 0.023049660986284
37.26 0.0239707387941774
37.28 0.0246437207450073
37.3 0.0250048237311791
37.32 0.0250080079358434
37.34 0.0246299233293367
37.36 0.0238727522391949
37.38 0.022764689666527
37.4 0.021357991841158
37.42 0.0197247187605206
37.44 0.0179505038277156
37.46 0.0161268978101269
37.48 0.0143430321680066
37.5 0.0126774900008672
37.52 0.0111913187254689
37.54 0.00992303569509687
37.56 0.0088862600734891
37.58 0.00807027678342835
37.6 0.00744345414831916
37.62 0.00695906286338028
37.64 0.00656274324069905
37.66 0.00620068367601442
37.68 0.00582752150965928
37.7 0.00541304712567245
37.72 0.00494695572075274
37.74 0.00444111695567889
37.76 0.00392909460521909
37.78 0.00346292908221837
37.8 0.00310748286732496
37.82 0.00293292678563231
37.84 0.00300618815866181
37.86 0.00338235385196747
37.88 0.00409708233203033
37.9 0.00516099882015496
37.92 0.00655681970817268
37.94 0.00823960164410246
37.96 0.0101400924803646
37.98 0.012170749205653
38 0.0142336549262617
38.02 0.0162293658317711
38.04 0.0180656701726575
38.06 0.0196653305460649
38.08 0.0209720690440572
38.1 0.0219542937065445
38.12 0.0226063128384526
38.14 0.0229470167415702
38.16 0.0230162177201374
38.18 0.0228690324144855
38.2 0.022568867694831
38.22 0.0221797236397065
38.24 0.0217586321627125
38.26 0.0213490777290663
38.28 0.0209761719079582
38.3 0.0206441681488153
38.32 0.0203366241802513
38.34 0.0200191879406605
38.36 0.0196446542631707
38.38 0.0191596679644879
38.4 0.0185122732789108
38.42 0.0176594444819712
38.44 0.0165737693012862
38.46 0.0152485714786191
38.48 0.0137009247732383
38.5 0.0119722079668779
38.52 0.0101260699158339
38.54 0.00824391298532271
38.56 0.00641825752153962
38.58 0.00474460308702514
38.6 0.00331262228230111
38.62 0.00219766725133597
38.64 0.00145359532683305
38.66 0.00110780257700068
38.68 0.00115909450844326
38.7 0.00157865674114151
38.72 0.00231397637581776
38.74 0.00329517963886032
38.76 0.00444295844670895
38.78 0.00567709970532841
38.8 0.00692461722546708
38.82 0.00812659895856828
38.84 0.00924308524886302
38.86 0.0102555457274164
38.88 0.0111667890580975
38.9 0.0119983988885255
38.92 0.0127860291550349
38.94 0.0135731037773266
38.96 0.0144036373150664
38.98 0.0153150048217617
39 0.0163315174028349
39.02 0.0174595858275092
39.04 0.0186850735602672
39.06 0.0199731700085616
39.08 0.0212707935585513
39.1 0.0225112148317748
39.12 0.0236203266848371
39.14 0.0245238182100888
39.16 0.0251544515000232
39.18 0.0254586834934223
39.2 0.0254019939887521
39.22 0.0249724418248278
39.24 0.0241821469926362
39.26 0.0230665727402231
39.28 0.021681657049398
39.3 0.0200990216143977
39.32 0.0183996690942624
39.34 0.0166667544981188
39.36 0.0149781588534817
39.38 0.0133996693266841
39.4 0.0119795491484489
39.42 0.0107451477209668
39.44 0.00970196449262054
39.46 0.00883527252653732
39.48 0.00811407944260639
39.5 0.00749690929772869
39.52 0.00693867426006773
39.54 0.00639779548570534
39.56 0.00584273191065661
39.58 0.00525716911552358
39.6 0.0046432840888754
39.62 0.0040227114775807
39.64 0.00343507388709266
39.66 0.00293418933434444
39.68 0.0025823200886959
39.7 0.00244306070959455
39.72 0.00257365258998494
39.74 0.00301762516829106
39.76 0.00379866953778038
39.78 0.00491653078867114
39.8 0.00634546595642626
39.82 0.0080354860918788
39.84 0.00991623660463947
39.86 0.0119030321959259
39.88 0.0139043078031463
39.9 0.015829611248515
39.92 0.0175972552309245
39.94 0.0191408481189159
39.96 0.0204140998169763
39.98 0.0213935119645836
40 0.0220787798803599


==> time221.txt <==
x y 
0 0
0.02 0.000199480431301056
0.04 0.000785129244703672
0.06 0.00171982330492924
0.08 0.00294573563365321
0.1 0.00438994143465375
0.12 0.00597139627719901
0.14 0.00760853262691409
0.16 0.0092266573315797
0.18 0.0107643592190844
0.2 0.0121782496260147
0.22 0.0134455467861879
0.24 0.0145642566689727
0.26 0.0155509712462263
0.28 0.0164365705136141
0.3 0.0172603474760707
0.32 0.0180632499167201
0.34 0.0188810297613277
0.36 0.0197380994959226
0.38 0.0206428144636407
0.4 0.0215847389311763
0.42 0.022534230456736
0.44 0.0234444161176682
0.46 0.0242553645514816
0.48 0.024900009477855
0.5 0.025311180995816
0.52 0.025428972670547
0.54 0.0252076295469774
0.56 0.0246211896019901
0.58 0.0236672436250478
0.6 0.0223683815201674
0.62 0.0207711441560256
0.64 0.0189425714242805
0.66 0.0169646991013393
0.68 0.0149275805037468
0.7 0.012921569100602
0.72 0.0110296775101242
0.74 0.00932081792616526
0.76 0.00784463017776791
0.78 0.00662842729201968
0.8 0.00567655415031617
0.82 0.00497218855012081
0.84 0.00448134518954615
0.86 0.00415860152777666
0.88 0.00395387685872223
0.9 0.00381948299835877
0.92 0.00371663917419094
0.94 0.00362070780285719
0.96 0.00352455466506841
0.98 0.00343965018043795
1 0.00339478433505088
1.02 0.00343253787943089
1.04 0.00360390667506
1.06 0.00396168625591925
1.08 0.00455336640414043
1.1 0.00541434490890858
1.12 0.0065622390188654
1.14 0.00799295572468721
1.16 0.00967899084937452
1.18 0.011570183092055
1.2 0.0135968796256713
1.22 0.0156752044089623
1.24 0.0177138884152869
1.26 0.0196219481852081
1.28 0.0213164046153426
1.3 0.0227292281803166
1.32 0.0238127805030106
1.34 0.0245431861005365
1.36 0.0249212941272616
1.38 0.0249711530328783
1.4 0.0247361921739843
1.42 0.0242735536029813
1.44 0.0236472169871737
1.46 0.0229206888478114
1.48 0.0221500699424183
1.5 0.0213782670195131
1.52 0.0206309827252957
1.54 0.019914914909746
1.56 0.019218346499372
1.58 0.0185140372737189
1.6 0.0177640692832472
1.62 0.016926077117304
1.64 0.0159601372756529
1.66 0.01483551496558
1.68 0.013536480202016
1.7 0.0120665066678739
1.72 0.0104503451691044
1.74 0.00873369894606064
1.76 0.00698049449844508
1.78 0.0052680094201271
1.8 0.00368035832437341
1.82 0.00230102268909369
1.84 0.00120521984823155
1.86 0.000452928219048327
1.88 8.33176928106107e-05
1.9 0.000111183400218776
1.92 0.00052576440318909
1.94 0.00129207017151414
1.96 0.00235456553919246
1.98 0.00364280925344821
2 0.00507843044450751
2.02 0.00658268460911655
2.04 0.00808377173247108
2.06 0.00952313041288956
2.08 0.0108600397547502
2.1 0.0120740522181932
2.12 0.0131650242829131
2.14 0.0141507806441249
2.16 0.015062711877837
2.18 0.0159398357824591
2.2 0.0168220233907742
2.22 0.0177431830194782
2.24 0.0187251994522323
2.26 0.0197733400394899
2.28 0.0208736746246015
2.3 0.0219928300777823
2.32 0.0230801379420188
2.34 0.0240719643880451
2.36 0.0248977652476219
2.38 0.0254872127276308
2.4 0.0257776163227957
2.42 0.0257208222826926
2.44 0.0252888280743977
2.46 0.0244774849448063
2.48 0.0233078678858393
2.5 0.0218251452958434
2.52 0.0200950524789263
2.54 0.0181983338040815
2.56 0.0162237390619051
2.58 0.0142603159321592
2.6 0.0123898152527993
2.62 0.0106800107321827
2.64 0.00917963158289733
2.66 0.00791542673944583
2.68 0.00689164279361673
2.7 0.00609193075127804
2.72 0.00548342875897325
2.74 0.00502252873392985
2.76 0.00466165082597072
2.78 0.00435624118482077
2.8 0.00407118756065494
2.82 0.00378591608351134
2.84 0.00349758344874176
2.86 0.00322199488195833
2.88 0.00299213563207989
2.9 0.00285447373676761
2.92 0.00286344441104287
2.94 0.00307473354242839
2.96 0.00353811638784362
2.98 0.00429066220506296
3 0.00535108006794225
3.02 0.00671585935238618
3.04 0.00835766374697531
3.06 0.0102261916274212
3.08 0.0122514454286042
3.1 0.0143490881335731
3.12 0.0164273354383975
3.14 0.018394662947984
3.16 0.0201675176399648
3.18 0.0216772217821992
3.2 0.0228753456309374
3.22 0.0237369928296493
3.24 0.0242616709418757
3.26 0.024471683717075
3.28 0.0244082522995925
3.3 0.0241258197369024
3.32 0.0236851895219904
3.34 0.0231462728458177
3.36 0.0225612570999483
3.38 0.0219689558578605
3.4 0.0213909639703252
3.42 0.0208300357678403
3.44 0.0202708525527084
3.46 0.0196830755784827
3.48 0.0190263225580449
3.5 0.018256488100231
3.52 0.0173326755396415
3.54 0.0162239364088807
3.56 0.0149150322575344
3.58 0.0134105396531353
3.6 0.0117368012865937
3.62 0.00994146400112343
3.64 0.00809061192682589
3.66 0.00626377011238814
3.68 0.00454729148429746
3.7 0.00302682130118773
3.72 0.00177963837786572
3.74 0.000867689535009758
3.76 0.0003320610212873
3.78 0.000189476038197862
3.8 0.0004311880233948
3.82 0.00102437924278882
3.84 0.0019159022282973
3.86 0.00303794771480291
3.88 0.00431501500399759
3.9 0.00567142202746643
3.92 0.00703853805893978
3.94 0.00836095795851792
3.96 0.00960095894788193
3.98 0.0107407756014225
4 0.0117824743482302
4.02 0.0127454780357668
4.04 0.0136620541201487
4.06 0.0145713076354076
4.08 0.015512387006753
4.1 0.0165176984971533
4.12 0.0176069238848453
4.14 0.0187825459978163
4.16 0.0200274179646409
4.18 0.0213046832062344
4.2 0.0225600896839873
4.22 0.0237264729832315
4.24 0.024729938305805
4.26 0.0254970785332224
4.28 0.0259624456566986
4.3 0.0260754594202891
4.32 0.0258059937886566
4.34 0.0251480226404264
4.36 0.0241209154039325
4.38 0.022768228104938
4.4 0.0211541073608025
4.42 0.0193576841864428
4.44 0.0174660524338707
4.46 0.0155665792057677
4.48 0.0137393648426318
4.5 0.0120506503644382
4.52 0.0105478627911498
4.54 0.00925680552000025
4.56 0.00818126223366343
4.58 0.00730501511566119
4.6 0.00659601112011145
4.62 0.00601217325734594
4.64 0.00550817352660913
4.66 0.00504238019641025
4.68 0.00458317607052365
4.7 0.00411391790566643
4.72 0.00363596205245936
4.74 0.00316940043673462
4.76 0.00275140983237699
4.78 0.00243238723412204
4.8 0.00227029502758333
4.82 0.00232384368107009
4.84 0.00264527414652276
4.86 0.00327355205927212
4.88 0.00422874554262198
4.9 0.00550823232287326
4.92 0.00708518382543596
4.94 0.00890952581149782
4.96 0.010911304341822
4.98 0.0130061223544133
5 0.015102085055817


==> time31.txt <==
x y
0.02 5.00059979194315e-07
0.04 0.00022007991246229
0.06 0.000834121919231777
0.08 0.00182912976924357
0.1 0.00318335663647415
0.12 0.00486745094831307
0.14 0.00684531198900778
0.16 0.00907511613862263
0.18 0.0115104681530957
0.2 0.0141016284596281
0.22 0.016796767125319
0.24 0.0195431978563433
0.26 0.0222885507551374
0.28 0.0249818500451882
0.3 0.0275744718509065
0.32 0.0300209665946981
0.34 0.0322797398456457
0.36 0.0343135938041209
0.38 0.0360901384581293
0.4 0.0375820864113589
0.42 0.0387674482763335
0.44 0.0396296463649414
0.46 0.040157563383746
0.48 0.0403455402802247
0.5 0.040193333708041
0.52 0.0397060392518517
0.54 0.0388939820487219
0.56 0.0377725722093751
0.58 0.0363621188676382
0.6 0.0346875940835972
0.62 0.0327783364189931
0.64 0.0306676839204889
0.66 0.0283925275200543
0.68 0.0259927784330454
0.7 0.023510746861365
0.72 0.020990433975239
0.74 0.0184767444723861
0.76 0.0160146326631095
0.78 0.0136482006258353
0.8 0.0114197721115694
0.82 0.00936897012871228
0.84 0.00753182910939055
0.86 0.0059399738947626
0.88 0.00461989722273987
0.9 0.00359236483462453
0.92 0.00287197278206978
0.94 0.00246687524110017
0.96 0.00237869353121769
0.98 0.00260260864433929
1 0.0031276310474078
1.02 0.00393703348637925
1.04 0.00500892558003007
1.06 0.00631694361513348
1.08 0.00783102543304363
1.1 0.00951823873361543
1.12 0.0113436314363407
1.14 0.0132710747029435
1.16 0.0152640725120876
1.18 0.0172865159078876
1.2 0.0193033648393269
1.22 0.0212812455187822
1.24 0.0231889561573494
1.26 0.0249978785434373
1.28 0.026682297035316
1.3 0.0282196300020817
1.32 0.0295905814751866
1.34 0.0307792227038389
1.36 0.031773014415698
1.38 0.0325627808784169
1.4 0.0331426463853742
1.42 0.033509943638738
1.44 0.0336651018032666
1.46 0.0336115199189301
1.48 0.0333554290799978
1.5 0.0329057445167158
1.52 0.0322739066549528
1.54 0.0314737085618867
1.56 0.0305211060590849
1.58 0.0294340062961809
1.6 0.0282320307681791
1.62 0.0269362496045983
1.64 0.0255688853773132
1.66 0.0241529865342451
1.68 0.0227120727006717
1.7 0.0212697563140525
1.72 0.0198493471882766
1.74 0.0184734484737353
1.76 0.017163553956088
1.78 0.0159396576225088
1.8 0.0148198868622484
1.82 0.0138201705368883
1.84 0.0129539524625943
1.86 0.0122319596234026
1.88 0.0116620327319074
1.9 0.0112490246412148
1.92 0.0109947696798632
1.94 0.0108981243432612
1.96 0.0109550770691283
1.98 0.0111589222092673
2 0.0115004909553745
2.02 0.0119684300468541
2.04 0.0125495177227657
2.06 0.0132290056713614
2.08 0.013990975710558
2.1 0.0148187005627189
2.12 0.0156949992617786
2.14 0.0166025792910832
2.16 0.0175243593062773
2.18 0.018443768054919
2.2 0.0193450166915024
2.22 0.0202133429754597
2.24 0.0210352267595707
2.26 0.0217985767157106
2.28 0.0224928884451933
2.3 0.0231093740615601
2.32 0.0236410631140153
2.34 0.0240828744410838
2.36 0.0244316582944911
2.38 0.0246862079178195
2.4 0.024847239741831
2.42 0.0249173414828626
2.44 0.0249008876986806
2.46 0.0248039227539666
2.48 0.0246340116591526
2.5 0.0244000598587758
2.52 0.0241121037510891
2.54 0.0237810745149539
2.56 0.0234185386971638
2.58 0.0230364199592001
2.6 0.0226467073681033
2.62 0.0222611565931713
2.64 0.0218909912695977
2.66 0.0215466125261027
2.68 0.0212373251520014
2.7 0.0209710890101425
2.72 0.0207543040145932
2.74 0.0205916362472895
2.76 0.0204858915906929
2.78 0.0204379416560602
2.8 0.0204467048865951
2.82 0.0205091836438737
2.84 0.0206205559957312
2.86 0.0207743189649022
2.88 0.0209624783006625
2.9 0.0211757784950466
2.92 0.021403965829657
2.94 0.0216360767096906
2.96 0.0218607433775148
2.98 0.0220665092275507
3 0.0222421462806314
3.02 0.0223769678327886
3.04 0.0224611297967963
3.06 0.0224859147521393
3.08 0.0224439931818251
3.1 0.0223296567962191
3.12 0.0221390192352227
3.14 0.021870179820814
3.16 0.021523346425738
3.18 0.0211009139531341
3.2 0.0206074954049876
3.22 0.0200499030704567
3.24 0.0194370780036465
3.26 0.0187799667012234
3.28 0.0180913447533917
3.3 0.017385588249262
3.32 0.0166783948899066
3.34 0.0159864581116653
3.36 0.0153270990444576
3.38 0.014717862796427
3.4 0.0141760873077942
3.42 0.0137184547607021
3.44 0.0133605371451294
3.46 0.013116348919263
3.48 0.0129979206147791
3.5 0.0130149075835723
3.52 0.0131742477542614
3.54 0.0134798812054472
3.56 0.013932542571978
3.58 0.0145296348523865
3.6 0.0152651902170608
3.62 0.0161299201169904
3.64 0.0171113535842923
3.66 0.0181940593290774
3.68 0.0193599442870971
3.7 0.0205886188352811
3.72 0.0218578170896422
3.74 0.023143859591753
3.76 0.0244221452737169
3.78 0.0256676598103837
3.8 0.0268554882225239
3.82 0.0279613207592645
3.84 0.028961942522535
3.86 0.0298356988593921
3.88 0.0305629301062188
3.9 0.0311263707016673
3.92 0.0315115088901157
3.94 0.0317069041325761
3.96 0.0317044598706452
3.98 0.0314996494244565
4 0.0310916925565675
4.02 0.0304836796504121
4.04 0.0296826396290928
4.06 0.0286995468170712
4.08 0.027549261101741
4.1 0.026250395188851
4.12 0.0248251026785363
4.14 0.0232987813150755
4.16 0.0216996872383003
4.18 0.020058458472766
4.2 0.0184075492240885
4.22 0.0167805806940129
4.24 0.0152116188496966
4.26 0.0137343945616956
4.28 0.0123814863588494
4.3 0.0111834903006852
4.32 0.0101682047135016
4.34 0.00935985940759225
4.36 0.00877841922393661
4.38 0.00843899021615766
4.4 0.00835135347473935
4.42 0.00851964671234479
4.44 0.00894220755200747
4.46 0.00961158539836442
4.48 0.010514721296326
4.5 0.0116332877863551
4.52 0.0129441739293279
4.54 0.0144200948226718
4.56 0.0160303004068194
4.58 0.0177413554064902
4.6 0.0195179609865547
4.62 0.0213237891256362
4.64 0.0231223027004018
4.66 0.0248775375992328
4.68 0.0265548275260479
4.7 0.0281214571312804
4.72 0.0295472343045584
4.74 0.0308049774736421
4.76 0.0318709182059783
4.78 0.0327250230006118
4.8 0.033351240678978
4.82 0.033737683129332
4.84 0.0338767473379258
4.86 0.0337651857617851
4.88 0.0334041303642307
4.9 0.0327990733144524
4.92 0.031959804757552
4.94 0.0309003055160077
4.96 0.0296385903971828
4.98 0.0281964962239856
5 0.0265994079856485


==> time311.txt <==
x y 
0 0
0.02 0.000199816465840267
0.04 0.000795578933231181
0.06 0.00177629569831721
0.08 0.00312387622934974
0.1 0.0048134700558358
0.12 0.00681393215829419
0.14 0.00908840601335699
0.16 0.0115950132168359
0.18 0.0142876365886304
0.2 0.0171167818967595
0.22 0.0200305018572214
0.24 0.0229753649000982
0.26 0.0258974503625133
0.28 0.0287433512913109
0.3 0.031461165921457
0.32 0.0340014591419039
0.34 0.036318175863746
0.36 0.0383694891537371
0.38 0.0401185672707463
0.4 0.0415342453183518
0.42 0.0425915890725273
0.44 0.0432723406231318
0.46 0.0435652377410535
0.48 0.0434662013051034
0.5 0.0429783876470536
0.52 0.0421121052506127
0.54 0.0408845978208123
0.56 0.0393196982744492
0.58 0.0374473606411757
0.6 0.0353030791618004
0.62 0.0329272059815154
0.64 0.0303641807210009
0.66 0.0276616868320916
0.68 0.0248697509765375
0.7 0.0220398026817399
0.72 0.0192237122078308
0.74 0.0164728248942791
0.76 0.0138370102363447
0.78 0.0113637435740025
0.8 0.00909723756704318
0.82 0.00707763959518065
0.84 0.00534030988263466
0.86 0.00391519353017021
0.88 0.00282629777653925
0.9 0.00209128374290486
0.92 0.00172117967918547
0.94 0.00172022037443663
0.96 0.00208581496064003
0.98 0.00280864287808512
1 0.00387287532870097
1.02 0.00525651716838012
1.04 0.00693186192613025
1.06 0.00886605052994537
1.08 0.0110217224064789
1.1 0.0133577459397562
1.12 0.0158300138543875
1.14 0.0183922879568267
1.16 0.0209970768441834
1.18 0.023596529687787
1.2 0.026143329025626
1.22 0.0285915656549224
1.24 0.0308975791979955
1.26 0.0330207487094292
1.28 0.0349242187825542
1.3 0.036575547974907
1.32 0.0379472679770059
1.34 0.0390173437632977
1.36 0.0397695269514367
1.38 0.0401935967160064
1.4 0.040285484812943
1.42 0.0400472835273897
1.44 0.0394871376160833
1.46 0.0386190235315329
1.48 0.0374624213463063
1.5 0.0360418868008195
1.52 0.0343865327391064
1.54 0.0325294308396536
1.56 0.0305069459622854
1.58 0.0283580165918024
1.6 0.0261233957444094
1.62 0.0238448672993137
1.64 0.0215644530164671
1.66 0.0193236254995049
1.68 0.0171625420636717
1.7 0.015119313880996
1.72 0.0132293239138396
1.74 0.0115246060331776
1.76 0.0100332963743339
1.78 0.00877916643950143
1.8 0.00778124574594545
1.82 0.00705353997706281
1.84 0.00660484865838835
1.86 0.00643868439161933
1.88 0.00655329367680373
1.9 0.0069417773758919
1.92 0.00759230695878723
1.94 0.00848843086301692
1.96 0.00960946362486982
1.98 0.0109309489348619
2 0.0124251864614846
2.02 0.0140618111978939
2.04 0.0158084132353333
2.06 0.01763118526844
2.08 0.019495584799711
2.1 0.0213669979364656
2.12 0.0232113918614369
2.14 0.0249959435001948
2.16 0.0266896325924145
2.18 0.028263788282314
2.2 0.0296925794547819
2.22 0.0309534403323904
2.24 0.0320274242859169
2.26 0.0328994803658415
2.28 0.0335586487012253
2.3 0.0339981726008138
2.32 0.0342155268940507
2.34 0.0342123637319834
2.36 0.0339943786958061
2.38 0.0335711016015982
2.4 0.0329556178135267
2.42 0.032164227157099
2.44 0.0312160486350467
2.46 0.0301325800710126
2.48 0.0289372225245288
2.5 0.0276547798233977
2.52 0.0263109438397973
2.54 0.0249317761922219
2.56 0.0235431968894545
2.58 0.0221704900524893
2.6 0.0208378362673716
2.62 0.0195678803521024
2.64 0.0183813423835522
2.66 0.0172966787484549
2.68 0.0163297987814423
2.7 0.0154938412602989
2.72 0.0147990136732291
2.74 0.0142524957849152
2.76 0.0138584076376715
2.78 0.0136178407608399
2.8 0.0135289500544415
2.82 0.0135871025890325
2.84 0.0137850784475716
2.86 0.0141133177489833
2.88 0.0145602071559537
2.9 0.0151123984967435
2.92 0.0157551516340214
2.94 0.0164726934004986
2.96 0.0172485842948938
2.98 0.0180660846917642
3 0.0189085125601715
3.02 0.0197595851002733
3.04 0.0206037372812925
3.06 0.0214264109831155
3.08 0.0222143092882153
3.1 0.0229556114193738
3.12 0.0236401448484541
3.14 0.024259512187432
3.16 0.0248071715893109
3.18 0.0252784705073721
3.2 0.0256706337606695
3.22 0.0259827079068116
3.24 0.0262154649063537
3.26 0.0263712689548783
3.28 0.0264539111398293
3.3 0.0264684172328978
3.32 0.0264208344418902
3.34 0.0263180033086198
3.36 0.0261673211451161
3.38 0.0259765034467243
3.4 0.0257533496086159
3.42 0.0255055190066427
3.44 0.0252403230927234
3.46 0.0249645386107253
3.48 0.0246842463758234
3.5 0.024404699295966
3.52 0.0241302224680021
3.54 0.0238641472746507
3.56 0.0236087804645162
3.58 0.0233654082392295
3.6 0.0231343344231439
3.62 0.0229149508751316
3.64 0.022705837441279
3.66 0.02250488796263
3.68 0.0223094581626443
3.7 0.0221165306614132
3.72 0.0219228919119225
3.74 0.0217253155386773
3.76 0.0215207463884544
3.78 0.0213064795809578
3.8 0.0210803289743109
3.82 0.0208407797335916
3.84 0.0205871201034786
3.86 0.0203195480286126
3.88 0.0200392489244362
3.9 0.0197484416611568
3.92 0.0194503906657139
3.94 0.0191493829507826
3.96 0.0188506698239069
3.98 0.0185603739907329
4 0.0182853637203869
4.02 0.0180330966646956
4.04 0.0178114367931323
4.06 0.0176284487001413
4.08 0.0174921742405283
4.1 0.017410397033685
4.12 0.0173904008328725
4.14 0.017438728068879
4.16 0.0175609450385817
4.18 0.0177614202122891
4.2 0.0180431219768448
4.22 0.0184074418157443
4.24 0.0188540484580879
4.26 0.0193807779138473
4.28 0.0199835635659808
4.3 0.0206564096258978
4.32 0.0213914102961395
4.34 0.022178815943872
4.36 0.0230071464939813
4.38 0.0238633511258371
4.4 0.0247330122288622
4.42 0.0256005904650287
4.44 0.0264497067273387
4.46 0.0272634557975381
4.48 0.0280247456177743
4.5 0.0287166553218099
4.52 0.029322804541553
4.54 0.0298277260310063
4.56 0.0302172333459923
4.58 0.0304787751942649
4.6 0.0306017681331047
4.62 0.0305778995423825
4.64 0.0304013932383476
4.66 0.0300692307109078
4.68 0.029581321754624
4.7 0.0289406192068778
4.72 0.0281531735878323
4.74 0.0272281246347249
4.76 0.0261776280136493
4.78 0.0250167168488194
4.8 0.0237630991040127
4.82 0.0224368932538434
4.84 0.0210603060634418
4.86 0.0196572576237286
4.88 0.0182529600361534
4.9 0.0168734572771689
4.92 0.015545134772452
4.94 0.0142942080500457
4.96 0.0131462004993981
4.98 0.0121254207224135
5 0.0112544502098425


==> time312.txt <==
x y 
35 0.0281457593601674
35.02 0.029973555629284
35.04 0.0316898730012782
35.06 0.0332609645717373
35.08 0.0346551945354321
35.1 0.0358436790950714
35.12 0.0368008850976751
35.14 0.0375051739872152
35.16 0.0379392795570273
35.18 0.0380907091230736
35.2 0.0379520590996074
35.22 0.0375212375176315
35.24 0.0368015877549111
35.26 0.0358019096116221
35.28 0.0345363758322313
35.3 0.0330243442037853
35.32 0.0312900674135468
35.34 0.0293623048841369
35.36 0.0272738427811179
35.38 0.0250609302662846
35.4 0.0227626418111918
35.42 0.0204201769534572
35.44 0.0180761102401536
35.46 0.0157736052286718
35.48 0.0135556072811544
35.5 0.0114640304738344
35.52 0.00953895423311273
35.54 0.00781784529696951
35.56 0.00633482028080571
35.58 0.00511996350413722
35.6 0.00419871381822602
35.62 0.00359133297996488
35.64 0.0033124666650844
35.66 0.00337080753033145
35.68 0.00376886785071044
35.7 0.00450286720949007
35.72 0.00556273854435451
35.74 0.00693225359446315
35.76 0.00858926649397105
35.78 0.0105060719626011
35.8 0.0126498722981926
35.82 0.0149833452243207
35.84 0.0174653026309293
35.86 0.0200514284081283
35.88 0.0226950819501222
35.9 0.0253481525311087
35.92 0.0279619486566977
35.94 0.0304881056962745
35.96 0.0328794946217383
35.98 0.0350911145275081
36 0.0370809517910484
36.02 0.0388107892508278
36.04 0.0402469496218539
36.06 0.0413609585232353
36.08 0.0421301139371044
36.1 0.0425379506273423
36.12 0.0425745899880732
36.14 0.0422369679295342
36.16 0.0415289357020642
36.18 0.0404612309639332
36.2 0.0390513188693414
36.22 0.0373231054414939
36.24 0.0353065279539151
36.26 0.033037029423217
36.28 0.0305549265717171
36.3 0.0279046827043334
36.32 0.0251340988196317
36.34 0.022293437902624
36.36 0.01943449869403
36.38 0.0166096562701106
36.4 0.0138708874772811
36.42 0.0112687996314848
36.44 0.00885168090539458
36.46 0.00666459048518285
36.48 0.00474850588838436
36.5 0.00313954380718476
36.52 0.00186826949628954
36.54 0.000959108086126433
36.56 0.00042986930149943
36.58 0.000291394938766167
36.6 0.000547336141724172
36.62 0.00119406506185229
36.64 0.00222072293942611
36.66 0.0036094040473469
36.68 0.00533547234933701
36.7 0.00736800518846965
36.72 0.00967035588997584
36.74 0.0122008248810041
36.76 0.0149134268438753
36.78 0.0177587395690285
36.8 0.0206848185952454
36.82 0.023638160448964
36.84 0.0265646963463376
36.86 0.0294107976200876
36.88 0.0321242738899431
36.9 0.03465534511573
36.92 0.0369575691539206
36.94 0.0389887072726046
36.96 0.0407115112506583
36.98 0.0420944171717773
37 0.0431121327946667
37.02 0.043746107402832
37.04 0.0439848752722442
37.06 0.0438242662994942
37.08 0.0432674798605889
37.1 0.0423250205725097
37.12 0.0410144972558576
37.14 0.039360288996736
37.16 0.037393084729381
37.18 0.0351493051593373
37.2 0.0326704180741387
37.22 0.0300021601016469
37.24 0.0271936797369527
37.26 0.0242966179334176
37.28 0.0213641437138853
37.3 0.0184499630826443
37.32 0.0156073199917625
37.34 0.0128880082286869
37.36 0.0103414128437532
37.38 0.00801359913219344
37.4 0.00594646623761695
37.42 0.00417698117180978
37.44 0.00273650747447771
37.46 0.00165024089704903
37.48 0.000936762423253897
37.5 0.000607716676289953
37.52 0.000667621352291683
37.54 0.0011138108093475
37.56 0.00193651437927379
37.58 0.00311906740527129
37.6 0.00463825049198459
37.62 0.00646475003367615
37.64 0.00856373080767269
37.66 0.0108955093272483
37.68 0.0134163147805299
37.7 0.0160791227747596
37.72 0.0188345457885642
37.74 0.021631763232678
37.76 0.0244194733499989
37.78 0.0271468488603341
37.8 0.0297644782782763
37.82 0.0322252752024688
37.84 0.0344853385819422
37.86 0.0365047479951464
37.88 0.0382482793079313
37.9 0.0396860276808889
37.92 0.0407939267416078
37.94 0.0415541547863931
37.96 0.0419554210881778
37.98 0.0419931277188124
38 0.0416694046989065
38.02 0.0409930187197884
38.04 0.0399791580927635
38.06 0.0386490989240403
38.08 0.0370297597445071
38.1 0.0351531538994282
38.12 0.0330557508849254
38.14 0.030777759470568
38.16 0.0283623468401305
38.18 0.025854809090318
38.2 0.023301709230683
38.22 0.0207499993136072
38.24 0.018246143484155
38.26 0.0158352585751696
38.28 0.0135602883889052
38.3 0.011461227014864
38.32 0.0095744054520921
38.34 0.00793185445665158
38.36 0.00656075494965234
38.38 0.0054829855312091
38.4 0.00471477468759875
38.42 0.00426646319247644
38.44 0.00414238003020418
38.46 0.00434083295332792
38.48 0.004854212570844
38.5 0.00566920669233899
38.52 0.00676711956755867
38.54 0.00812428870140664
38.56 0.00971259012797766
38.58 0.0115000214275415
38.6 0.0134513503968883
38.62 0.0155288161606075
38.64 0.0176928686582996
38.66 0.0199029318741367
38.68 0.0221181758988442
38.7 0.0242982829322083
38.72 0.0264041926430828
38.74 0.0283988128941241
38.76 0.0302476826952958
38.78 0.0319195753535983
38.8 0.0333870311116208
38.82 0.034626810085747
38.84 0.0356202579935529
38.86 0.0363535789640535
38.88 0.0368180116165138
38.9 0.0370099065349312
38.92 0.0369307052167535
38.94 0.0365868224969821
38.96 0.0359894363045674
38.98 0.0351541903608346
39 0.0341008170459066
39.02 0.0328526891083357
39.04 0.0314363101485777
39.06 0.0298807548461755
39.08 0.0282170707056737
39.1 0.0264776536544697
39.12 0.0246956101294396
39.14 0.0229041183356336
39.16 0.0211358011526417
39.18 0.0194221227101321
39.2 0.0177928199666089
39.22 0.0162753797218634
39.24 0.0148945703957163
39.26 0.0136720366386096
39.28 0.0126259634318661
39.3 0.01177081481792
39.32 0.0111171508061694
39.34 0.0106715243622206
39.36 0.0104364587413804
39.38 0.0104105038052613
39.4 0.0105883683962317
39.42 0.0109611243693958
39.44 0.011516476524798
39.46 0.0122390914696454
39.48 0.013110977394217
39.5 0.0141119058846439
39.52 0.0152198662355555
39.54 0.0164115422759972
39.56 0.0176628014887237
39.58 0.018949186186998
39.6 0.0202463967108947
39.62 0.0215307570087543
39.64 0.0227796535667161
39.66 0.0239719394239466
39.68 0.0250882959437229
39.7 0.0261115460780715
39.72 0.0270269140411282
39.74 0.0278222275664193
39.76 0.0284880602374407
39.78 0.029017812719918
39.8 0.0294077330586434
39.82 0.0296568775030604
39.84 0.0297670145661516
39.86 0.0297424761749059
39.88 0.0295899608140744
39.9 0.0293182944773592
39.92 0.0289381560039907
39.94 0.0284617739798208
39.96 0.0279026028103152
39.98 0.027274985821929
40 0.0265938133160658


==> time32.txt <==
x y
35 0.0238202934866243
35.02 0.0236390392299868
35.04 0.023376705170306
35.06 0.0230371879367977
35.08 0.0226265031479993
35.1 0.0221526821155257
35.12 0.0216256285303881
35.14 0.0210569363613605
35.16 0.0204596705427564
35.18 0.0198481124579051
35.2 0.0192374727694403
35.22 0.0186435748451274
35.24 0.0180825129067026
35.26 0.01757029009582
35.28 0.0171224428791638
35.3 0.0167536595364443
35.32 0.0164774017809702
35.34 0.0163055397091657
35.36 0.016248011100749
35.38 0.0163125164368176
35.4 0.0165042607387668
35.42 0.0168257523784338
35.44 0.0172766673599678
35.46 0.0178537852944822
35.48 0.0185510005207533
35.5 0.0193594087685475
35.52 0.0202674666490558
35.54 0.0212612183276326
35.56 0.0223245812012586
35.58 0.0234396804318214
35.6 0.0245872208771949
35.62 0.0257468843472467
35.64 0.0268977401604125
35.66 0.0280186576083104
35.68 0.0290887100397703
35.7 0.0300875617270153
35.72 0.0309958303519498
35.74 0.0317954197356706
35.76 0.0324698192279747
35.78 0.0330043678852301
35.8 0.0333864831108371
35.82 0.0336058547331663
35.84 0.0336546064755965
35.86 0.0335274273645429
35.88 0.0332216757725477
35.9 0.0327374584794316
35.92 0.0320776863670941
35.94 0.0312481071994564
35.96 0.0302573144827967
35.98 0.0291167298017672
36 0.0278405544643887
36.02 0.0264456849632737
36.04 0.0249515858635698
36.06 0.0233801134272127
36.08 0.0217552836978004
36.1 0.0201029799585437
36.12 0.0184505964251566
36.14 0.0168266176640052
36.16 0.0152601363885786
36.18 0.0137803157905777
36.2 0.0124158061797845
36.22 0.0111941291993747
36.24 0.010141046012937
36.26 0.00927992840472968
36.28 0.00863115350116944
36.3 0.00821154364996509
36.32 0.00803387276721649
36.34 0.00810645911627792
36.36 0.00843286200866171
36.38 0.00901169637866945
36.4 0.00983657471778339
36.42 0.0108961806792913
36.44 0.0121744730698362
36.46 0.0136510132840609
36.48 0.0153014038969033
36.5 0.0170978214903229
36.52 0.0190096232012905
36.54 0.0210040041991403
36.56 0.0230466824830511
36.58 0.0251025880518956
36.6 0.0271365355207323
36.62 0.029113862401964
36.64 0.0310010192052701
36.66 0.0327661018596368
36.68 0.0343793213378615
36.7 0.0358134094181964
36.72 0.0370439629644174
36.74 0.0380497317442909
36.76 0.0388128565264339
36.78 0.0393190649696491
36.8 0.0395578326883927
36.82 0.0395225159356568
36.84 0.0392104607164132
36.86 0.0386230909776811
36.88 0.0377659759747847
36.9 0.0366488741576491
36.92 0.0352857481384239
36.94 0.033694742689861
36.96 0.0318981154963091
36.98 0.0299221087617097
37 0.0277967489986953
37.02 0.025555562589522
37.04 0.0232351961902765
37.06 0.0208749338399334
37.08 0.0185161067306173
37.1 0.0162013968677342
37.12 0.0139740420383594
37.14 0.0118769562257769
37.16 0.00995178636553611
37.18 0.00823793257840651
37.2 0.00677156417290881
37.22 0.00558466726972094
37.24 0.00470416145608981
37.26 0.00415112218141434
37.28 0.00394014259479777
37.3 0.00407886333916522
37.32 0.00456769177771138
37.34 0.00539972371330034
37.36 0.00656087145208126
37.38 0.00803019269158547
37.4 0.00978040580770334
37.42 0.0117785692442159
37.44 0.0139868963449755
37.46 0.0163636724571876
37.48 0.0188642386755096
37.5 0.0214420062428805
37.52 0.0240494672831142
37.54 0.0266391709893277
37.56 0.0291646392972033
37.58 0.0315812020134829
37.6 0.0338467378735319
37.62 0.03592231457174
37.64 0.0377727269637105
37.66 0.039366937947585
37.68 0.0406784306416707
37.7 0.0416854831404567
37.72 0.0423713782266435
37.74 0.0427245599473568
37.76 0.0427387470585436
37.78 0.0424130102466575
37.8 0.0417518160892336
37.82 0.0407650363221992
37.84 0.0394679165866555
37.86 0.0378809948825179
37.88 0.0360299568851876
37.9 0.0339454134501331
37.92 0.0316625853171359
37.94 0.0292208813978591
37.96 0.0266633601257721
37.98 0.0240360680677182
38 0.0213872561067885
38.02 0.0187664806461178
38.04 0.0162236049862338
38.06 0.0138077237503878
38.08 0.0115660403863307
38.1 0.00954273377188686
38.12 0.00777785425244605
38.14 0.00630629158931127
38.16 0.00515685698253886
38.18 0.0043515184080146
38.2 0.0039048230336138
38.22 0.00382353272102137
38.24 0.00410648904551141
38.26 0.00474471351084412
38.28 0.00572173745114178
38.3 0.007014145294757
38.32 0.00859230518767428
38.34 0.0104212531049574
38.36 0.0124616910220891
38.38 0.0146710567681633
38.4 0.0170046229045766
38.42 0.0194165842069795
38.44 0.0218610977211839
38.46 0.0242932454152379
38.48 0.0266698965720964
38.5 0.0289504546465336
38.52 0.0310974807639432
38.54 0.0330771928634238
38.56 0.0348598452897828
38.58 0.0364199981534509
38.6 0.0377366888690285
38.62 0.0387935199388899
38.64 0.039578677358309
38.66 0.0400848931546703
38.68 0.0403093637648688
38.7 0.0402536334665788
38.72 0.0399234491907265
38.74 0.0393285900335923
38.76 0.0384826719229415
38.78 0.0374029254142634
38.8 0.0361099427073012
38.82 0.0346273888429745
38.84 0.0329816717777542
38.86 0.0312015666867864
38.88 0.0293177914007477
38.9 0.0273625322446467
38.92 0.0253689225583076
38.94 0.0233704796128816
38.96 0.0214005092205114
38.98 0.0194914907617369
39 0.0176744583212731
39.02 0.0159783958471396
39.04 0.0144296655035003
39.06 0.0130514885225386
39.08 0.011863496814897
39.1 0.0108813714086478
39.12 0.0101165805839074
39.14 0.00957622656531631
39.16 0.00926300509953754
39.18 0.00917527748709347
39.2 0.00930724997334755
39.22 0.00964925113051069
39.24 0.0101880942385067
39.26 0.0109075088952578
39.28 0.0117886242827768
39.3 0.0128104857337097
39.32 0.0139505864572837
39.34 0.0151853973993905
39.36 0.0164908800784239
39.38 0.0178429696665191
39.4 0.0192180183634073
39.42 0.0205931920221402
39.44 0.0219468158308099
39.46 0.0232586674578678
39.48 0.0245102182944622
39.5 0.0256848251833041
39.52 0.0267678762641567
39.54 0.0277468952897492
39.56 0.0286116090105256
39.58 0.0293539820613565
39.6 0.0299682232993924
39.62 0.0304507668429582
39.64 0.0308002302525662
39.66 0.0310173514765011
39.68 0.0311049054419356
39.7 0.0310676005776967
39.72 0.030911955156172
39.74 0.0306461531687178
39.76 0.0302798795113343
39.78 0.029824134548497
39.8 0.0292910286217365
39.82 0.0286935577431673
39.84 0.028045362520587
39.86 0.0273604732502538
39.88 0.026653045029952
39.9 0.0259370876274824
39.92 0.025226195624285
39.94 0.0245332849763889
39.96 0.023870342535109
39.98 0.0232481951967454
40 0.0226763051677462

